Improved Sum-of-Squares Stability Verification of Neural-Network-Based Controllers

This work presents several improvements to the closed-loop stability verification framework using semialgebraic sets and convex semidefinite programming to examine neural-network-based control systems regulating nonlinear dynamical systems. First, the utility of the framework is greatly expanded: two semialgebraic functions mimicking common, smooth activation functions are presented and compatibility with control systems incorporating Recurrent Equilibrium Networks (RENs) and thereby Recurrent Neural Networks (RNNs) is established. Second, the validity of the framework's state-of-the-art stability analyses is established via an alternate proof. Third, based on this proof, two new optimization problems simplifying the analysis of local stability properties are presented. To simplify the analysis of a closed-loop system's Region of Attraction (RoA), the first problem explicitly parameterizes a class of candidate Lyapunov functions larger than in previous works. The second problem utilizes the unique guarantees available under the condition of invariance to further expand the set of candidate Lyapunov functions and directly determine whether an invariant set forms part of the system's RoA. These contributions are successfully demonstrated in two numerical examples and suggestions for future research are provided.

==> ImplicitSpringMassDamperLyapunovContour-1.tsv <==
x	y	u	v
-5	-5	-0.997049978876379	0.791132946869571
-5	-3.88888888888889	-0.767554506734266	0.773901828734812
-5	-2.77777777777778	-0.538263006125025	0.752591279942973
-5	-1.66666666666667	-0.309530883305775	0.720093175353987
-5	-0.555555555555556	-0.0830349141513794	0.642871997458074
-5	0.555555555555556	0.139099106109566	0.478411841702936
-5	1.66666666666667	0.362617242401763	0.341634006570243
-5	2.77777777777778	0.590310640539792	0.288361408353072
-5	3.88888888888889	0.819365103701918	0.262310110617965
-5	5	1.04879361184669	0.243739712536532
-3.88888888888889	-5	-1.00279775616655	0.676177401066256
-3.88888888888889	-3.88888888888889	-0.773307490062124	0.658842162177782
-3.88888888888889	-2.77777777777778	-0.544033548636491	0.637180429712003
-3.88888888888889	-1.66666666666667	-0.315373135474998	0.603248131968933
-3.88888888888889	-0.555555555555556	-0.0891664384031346	0.520241512428825
-3.88888888888889	0.555555555555556	0.132793679648437	0.352303312479144
-3.88888888888889	1.66666666666667	0.356647552492157	0.222240208379064
-3.88888888888889	2.77777777777778	0.584511762058009	0.172383838717604
-3.88888888888889	3.88888888888889	0.813603897544083	0.147085987461476
-3.88888888888889	5	1.04304245029348	0.12871651699793
-2.77777777777778	-5	-1.00854586441177	0.561215236161855
-2.77777777777778	-3.88888888888889	-0.779061254401104	0.543766875398147
-2.77777777777778	-2.77777777777778	-0.54980653844769	0.521720633489196
-2.77777777777778	-1.66666666666667	-0.321226083426394	0.486189172938153
-2.77777777777778	-0.555555555555556	-0.0953263575639694	0.397043129210757
-2.77777777777778	0.555555555555556	0.126500591039	0.226441540291944
-2.77777777777778	1.66666666666667	0.35069971518616	0.103283462256955
-2.77777777777778	2.77777777777778	0.578717809276115	0.0565047830792967
-2.77777777777778	3.88888888888889	0.807843944901868	0.0318870117270258
-2.77777777777778	5	1.03729202748695	0.0137081242654631
-1.66666666666667	-5	-1.01429432181228	0.446246088151917
-1.66666666666667	-3.88888888888889	-0.784815857434539	0.428674814729494
-1.66666666666667	-2.77777777777778	-0.555582218249297	0.406207037456747
-1.66666666666667	-1.66666666666667	-0.327090984370798	0.368891154049421
-1.66666666666667	-0.555555555555556	-0.101513731089293	0.273295658702871
-1.66666666666667	0.555555555555556	0.120223117713987	0.100892073791173
-1.66666666666667	1.66666666666667	0.344771876769095	-0.0152732854201041
-1.66666666666667	2.77777777777778	0.572928284785285	-0.0592856721464007
-1.66666666666667	3.88888888888889	0.80208535139706	-0.0832848878482699
-1.66666666666667	5	1.03154197640958	-0.101292934721089
-0.555555555555556	-5	-1.02004314796888	0.331269565019754
-0.555555555555556	-3.88888888888889	-0.790571362382257	0.3135647157751
-0.555555555555556	-2.77777777777778	-0.561360860150474	0.290634199433435
-0.555555555555556	-1.66666666666667	-0.332969225126484	0.251326338935719
-0.555555555555556	-0.555555555555556	-0.107727061016304	0.149029060162558
-0.555555555555556	0.555555555555556	0.113964320109941	-0.0242838782671747
-0.555555555555556	1.66666666666667	0.338862320761965	-0.13346442622638
-0.555555555555556	2.77777777777778	0.567142769700184	-0.174996008439314
-0.555555555555556	3.88888888888889	0.796327721522192	-0.198437533398792
-0.555555555555556	5	1.02579227962684	-0.216286931860612
0.555555555555556	-5	-1.02579227979344	0.216286928528648
0.555555555555556	-3.88888888888889	-0.796327721577577	0.198437532291088
0.555555555555556	-2.77777777777778	-0.567142769700187	0.174996008439314
0.555555555555556	-1.66666666666667	-0.338862320761966	0.133464426226375
0.555555555555556	-0.555555555555556	-0.113964320116411	0.0242838781377627
0.555555555555556	0.555555555555556	0.107727061016295	-0.149029060162536
0.555555555555556	1.66666666666667	0.332969225126521	-0.251326338935742
0.555555555555556	2.77777777777778	0.561360860150474	-0.290634199433455
0.555555555555556	3.88888888888889	0.790571362382257	-0.313564715775096
0.555555555555556	5	1.02004314796888	-0.331269565019754
1.66666666666667	-5	-1.03154197646125	0.101292933687727
1.66666666666667	-3.88888888888889	-0.802085351417329	0.0832848874429096
1.66666666666667	-2.77777777777778	-0.5729282847689	0.0592856724741006
1.66666666666667	-1.66666666666667	-0.344771876784386	0.0152732851142899
1.66666666666667	-0.555555555555556	-0.120223117713986	-0.100892073791138
1.66666666666667	0.555555555555556	0.101513731089267	-0.273295658702534
1.66666666666667	1.66666666666667	0.327090984370794	-0.36889115404951
1.66666666666667	2.77777777777778	0.555582218249321	-0.406207037456759
1.66666666666667	3.88888888888889	0.78481585743454	-0.428674814729476
1.66666666666667	5	1.01429432181228	-0.446246088151917
2.77777777777778	-5	-1.0372920274332	-0.0137081231904893
2.77777777777778	-3.88888888888889	-0.807843944902153	-0.0318870117327267
2.77777777777778	-2.77777777777778	-0.578717809276115	-0.056504783079293
2.77777777777778	-1.66666666666667	-0.350699715186139	-0.103283462256945
2.77777777777778	-0.555555555555556	-0.12650059103902	-0.226441540291945
2.77777777777778	0.555555555555556	0.0953263575639694	-0.397043129210751
2.77777777777778	1.66666666666667	0.321226083426267	-0.486189172938167
2.77777777777778	2.77777777777778	0.549806538447729	-0.521720633489199
2.77777777777778	3.88888888888889	0.779061254401106	-0.543766875398112
2.77777777777778	5	1.00854586441177	-0.561215236161862
3.88888888888889	-5	-1.04304245025794	-0.128716516287101
3.88888888888889	-3.88888888888889	-0.813603897544086	-0.147085987461476
3.88888888888889	-2.77777777777778	-0.584511762058028	-0.172383838717612
3.88888888888889	-1.66666666666667	-0.356647552492231	-0.222240208378989
3.88888888888889	-0.555555555555556	-0.132793679648443	-0.352303312479259
3.88888888888889	0.555555555555556	0.0891664384031346	-0.520241512428825
3.88888888888889	1.66666666666667	0.315373135474998	-0.603248131968927
3.88888888888889	2.77777777777778	0.544033548636539	-0.637180429712121
3.88888888888889	3.88888888888889	0.773307490062124	-0.658842162177798
3.88888888888889	5	1.00279775616656	-0.676177401066249
5	-5	-1.0487936118467	-0.243739712536535
5	-3.88888888888889	-0.819365103701907	-0.262310110617957
5	-2.77777777777778	-0.590310640539792	-0.288361408353094
5	-1.66666666666667	-0.362617242401744	-0.341634006569885
5	-0.555555555555556	-0.139099106109548	-0.478411841702587
5	0.555555555555556	0.0830349141514826	-0.642871997456038
5	1.66666666666667	0.309530883305775	-0.72009317535398
5	2.77777777777778	0.538263006125032	-0.752591279942826
5	3.88888888888889	0.767554506734266	-0.773901828734788
5	5	0.99704997887639	-0.791132946869608


==> ImplicitSpringMassDamperLyapunovContour-2.tsv <==
0.1	41
0.261289726700344	-0.22
0.22	-0.248558856319245
0.165	-0.266980181293869
0.11	-0.270210439197565
0.055	-0.262141571384457
0	-0.24557312306279
-0.055	-0.22255153844516
-0.0596889575364122	-0.22
-0.11	-0.188154468225813
-0.141794619373528	-0.165
-0.165	-0.145077489108092
-0.201199736770392	-0.11
-0.22	-0.0880374613705132
-0.245369647952433	-0.055
-0.275	-0.00666514186210026
-0.278694390908928	0
-0.298662677292734	0.055
-0.307461595689284	0.11
-0.300911450189763	0.165
-0.275	0.216088187986995
-0.271895073802718	0.22
-0.22	0.254867028056248
-0.165	0.271364841415982
-0.11	0.272981109078068
-0.055	0.263678394934243
0	0.246218365803248
0.055	0.222567578852746
0.0596257893635881	0.22
0.11	0.187645545135901
0.140669342500592	0.165
0.165	0.143898797942421
0.199507079953377	0.11
0.22	0.0857548474845088
0.243167685555703	0.055
0.275	0.00187352394122238
0.276006408042526	0
0.29477936414181	-0.055
0.302189001576545	-0.11
0.29421307498328	-0.165
0.275	-0.202618359648369
0.261289726700344	-0.22
1	123
0.554129029566832	-0.715
0.55	-0.716568424315238
0.495	-0.7334249710339
0.44	-0.746270950474437
0.385	-0.755229777467872
0.33	-0.760449559298827
0.275	-0.762099623048879
0.22	-0.760366717351864
0.165	-0.755451038246243
0.11	-0.747562224067862
0.055	-0.736915451996333
0	-0.723727750669112
-0.03067609634445	-0.715
-0.055	-0.707382264780835
-0.11	-0.687659293507765
-0.165	-0.665895582708637
-0.178496583275053	-0.66
-0.22	-0.640225968901407
-0.275	-0.612191398082115
-0.288132983749656	-0.605
-0.33	-0.580139695982799
-0.378427399600505	-0.55
-0.385	-0.545574901707142
-0.44	-0.506488386078175
-0.455478371903142	-0.495
-0.495	-0.463432857108407
-0.523243351048988	-0.44
-0.55	-0.416147709860612
-0.583657519583214	-0.385
-0.605	-0.363794650133886
-0.637758658029426	-0.33
-0.66	-0.305357133352305
-0.686365971853783	-0.275
-0.715	-0.23952579522199
-0.730145450695375	-0.22
-0.76962826837518	-0.165
-0.77	-0.164427690866473
-0.803805129626503	-0.11
-0.825	-0.072449386785774
-0.834395461114906	-0.055
-0.860343181066475	0
-0.88	0.0482902539171427
-0.882589351815659	0.055
-0.89961362056064	0.11
-0.91244247710421	0.165
-0.920578485302421	0.22
-0.923496363712492	0.275
-0.920652886691909	0.33
-0.911498624851983	0.385
-0.895491146835491	0.44
-0.88	0.476549201196031
-0.871276797183397	0.495
-0.836633598966549	0.55
-0.825	0.56460249774166
-0.788734525004117	0.605
-0.77	0.622081365940698
-0.722496549846085	0.66
-0.715	0.665020571048038
-0.66	0.696798058320902
-0.622507020833423	0.715
-0.605	0.722262179627768
-0.55	0.740936882170869
-0.495	0.755473712920447
-0.44	0.766000203476593
-0.407186743168375	0.77
-0.385	0.77234417574587
-0.33	0.774979266441692
-0.275	0.77454885695178
-0.22	0.771212983032317
-0.209155817002563	0.77
-0.165	0.764518279266918
-0.11	0.754815127991635
-0.055	0.742482016192125
0	0.727736046994221
0.041092627371998	0.715
0.055	0.71027565851651
0.11	0.689089051907211
0.165	0.665992952453715
0.178011287080041	0.66
0.22	0.638996619803043
0.275	0.60974847624608
0.283312359900339	0.605
0.33	0.576196629517933
0.370538814595551	0.55
0.385	0.539929598464171
0.44	0.499711704453853
0.446126857818419	0.495
0.495	0.454681310442374
0.512085225893565	0.44
0.55	0.405083650915618
0.570929635878553	0.385
0.605	0.34996268395654
0.623611621994178	0.33
0.66	0.288117859968529
0.670911294349329	0.275
0.713355251014191	0.22
0.715	0.217666353528887
0.750354188013167	0.165
0.77	0.133018663797334
0.783436693449444	0.11
0.812073030188086	0.055
0.825	0.0265460865338083
0.836389403902332	0
0.856117684946039	-0.055
0.871848259694474	-0.11
0.88	-0.150087143411809
0.882833860116212	-0.165
0.888539633882319	-0.22
0.88919046869911	-0.275
0.884332570549149	-0.33
0.88	-0.35217587302708
0.87286028056758	-0.385
0.853867621348127	-0.44
0.827320361525043	-0.495
0.825	-0.498712297966662
0.789053159934233	-0.55
0.77	-0.571878747353511
0.737307734924192	-0.605
0.715	-0.623761225376906
0.665456878873119	-0.66
0.66	-0.663384575735649
0.605	-0.692567048871753
0.554129029566832	-0.715
10	295
0.83073244265932	-1.705
0.825	-1.70611141624458
0.77	-1.71561831857738
0.715	-1.72402270637355
0.66	-1.73131571096849
0.605	-1.737490962689
0.55	-1.74254469667476
0.495	-1.74647583535816
0.44	-1.74928604571408
0.385	-1.75097976980787
0.33	-1.75156422763661
0.275	-1.75104939176261
0.22	-1.74944793376516
0.165	-1.74677514307083
0.11	-1.7430488192485
0.055	-1.73828913935579
0	-1.73251850238508
-0.055	-1.72576135326428
-0.11	-1.71804398921026
-0.165	-1.70939435150122
-0.190224265986319	-1.705
-0.22	-1.69944404654259
-0.275	-1.68822187479195
-0.33	-1.67610424145367
-0.385	-1.66312773438549
-0.437305527300768	-1.65
-0.44	-1.64927805220011
-0.495	-1.63358574343441
-0.55	-1.61710651994724
-0.605	-1.59988230271054
-0.619855117358521	-1.595
-0.66	-1.5809679377746
-0.715	-1.56099160826713
-0.77	-1.54036978252135
-0.770945617186068	-1.54
-0.825	-1.5175859152954
-0.88	-1.49420102097254
-0.900964835584283	-1.485
-0.935	-1.46919204541179
-0.99	-1.44300345716447
-1.01662324029498	-1.43
-1.045	-1.41536277009175
-1.1	-1.38635809676757
-1.12104168274018	-1.375
-1.155	-1.35568317503977
-1.21	-1.32387538773054
-1.21653374062493	-1.32
-1.265	-1.28977139596776
-1.30417043438681	-1.265
-1.32	-1.25448499393279
-1.375	-1.21727251805851
-1.38553559242179	-1.21
-1.43	-1.17782806236301
-1.46109489038619	-1.155
-1.485	-1.13662393970562
-1.53192307339378	-1.1
-1.54	-1.0934056698672
-1.595	-1.04770637255151
-1.59819363566694	-1.045
-1.65	-0.999154550348269
-1.66016803266225	-0.99
-1.705	-0.947880762493002
-1.71846069560678	-0.935
-1.76	-0.893544935326831
-1.77330879826534	-0.88
-1.815	-0.835764974705164
-1.82493563095193	-0.825
-1.87	-0.774104270222268
-1.87355373596644	-0.77
-1.9190968268012	-0.715
-1.925	-0.707548227080782
-1.9617334055434	-0.66
-1.98	-0.635309117036442
-2.00183355967739	-0.605
-2.035	-0.556857476448158
-2.03959290244462	-0.55
-2.07447599818955	-0.495
-2.09	-0.469233062261063
-2.10707071817178	-0.44
-2.13743575588298	-0.385
-2.145	-0.37037770270356
-2.16518313429728	-0.33
-2.1909182044275	-0.275
-2.2	-0.254013992468813
-2.21417960704856	-0.22
-2.23521815407806	-0.165
-2.25437034433187	-0.11
-2.255	-0.107967188519656
-2.27073288977899	-0.055
-2.28507646191689	0
-2.29734529885095	0.055
-2.30745650835766	0.11
-2.31	0.127796363493312
-2.31506967768915	0.165
-2.32036064905256	0.22
-2.32339262143655	0.275
-2.32411100648007	0.33
-2.32246859206863	0.385
-2.31842607416827	0.44
-2.31195243569682	0.495
-2.31	0.506971027856678
-2.30266084231518	0.55
-2.2906719040631	0.605
-2.2760834617565	0.66
-2.25890039397149	0.715
-2.255	0.725759794294342
-2.23830182134433	0.77
-2.2148107746439	0.825
-2.2	0.85597962298341
-2.18806545744164	0.88
-2.15779294167979	0.935
-2.145	0.956147901354671
-2.12375775356201	0.99
-2.09	1.03946931237713
-2.08608735153508	1.045
-2.04378290661451	1.1
-2.035	1.110569218233
-1.99678992078625	1.155
-1.98	1.1731472350444
-1.94473012410509	1.21
-1.925	1.22920266346748
-1.88696823936423	1.265
-1.87	1.27990222157146
-1.82280382815382	1.32
-1.815	1.32619504100063
-1.76	1.36832070024229
-1.75095382771071	1.375
-1.705	1.40670892565471
-1.670077037368	1.43
-1.65	1.44252578573541
-1.595	1.47553736914563
-1.57856430478725	1.485
-1.54	1.50576724811019
-1.485	1.53424990075675
-1.47334546243261	1.54
-1.43	1.5599988642446
-1.375	1.58426617261656
-1.34937480237008	1.595
-1.32	1.60650384396942
-1.265	1.62687595948662
-1.21	1.64616229444039
-1.19829059081716	1.65
-1.155	1.66325020853296
-1.1	1.67897640791225
-1.045	1.69360279339662
-0.998518824628357	1.705
-0.99	1.7069487876781
-0.935	1.71838478473751
-0.88	1.72873778737524
-0.825	1.73799299306739
-0.77	1.74613792148837
-0.715	1.75316256664159
-0.66	1.75905952837887
-0.649117488972603	1.76
-0.605	1.7635438993542
-0.55	1.76690830381417
-0.495	1.76922279952417
-0.44	1.77049102118018
-0.385	1.77071907758171
-0.33	1.76991552365885
-0.275	1.76809130806288
-0.22	1.76525969698883
-0.165	1.76143617533788
-0.148570419016591	1.76
-0.11	1.75637687982149
-0.055	1.75017958864073
0	1.74298073601469
0.055	1.73480653655791
0.11	1.72568485140616
0.165	1.71564495937045
0.218567365118558	1.705
0.22	1.70469554427643
0.275	1.692009679508
0.33	1.6784490162419
0.385	1.66405061618769
0.435806351026873	1.65
0.44	1.64876413082356
0.495	1.63159450370633
0.55	1.61366392808613
0.605	1.5950135125092
0.60503796179727	1.595
0.66	1.57423497599774
0.715	1.55279419654752
0.746706462577514	1.54
0.77	1.53004222422695
0.825	1.50573662099545
0.870772212044901	1.485
0.88	1.48058005514297
0.935	1.45336455427659
0.981303450669653	1.43
0.99	1.42537027947289
1.045	1.39522851919967
1.0812308630815	1.375
1.1	1.36396799218155
1.155	1.33090896520797
1.17275526084261	1.32
1.21	1.29596125405958
1.25722922987389	1.265
1.265	1.2596544788129
1.32	1.22096345974347
1.33529250899043	1.21
1.375	1.18018928822895
1.40800188996579	1.155
1.43	1.13743473078867
1.47607725250364	1.1
1.485	1.09242350343799
1.53984103727304	1.045
1.54	1.04485645228245
1.595	0.99411591779744
1.59937538909382	0.99
1.65	0.940337667531046
1.65533034118906	0.935
1.705	0.883155669462915
1.70795808075174	0.88
1.75736749515209	0.825
1.76	0.821940413762642
1.80361543404987	0.77
1.815	0.755862434705749
1.84706845231365	0.715
1.87	0.684511461699409
1.88794107954658	0.66
1.925	0.607116139819935
1.92644098997681	0.605
1.96190663471141	0.55
1.98	0.520562376496572
1.9952231238535	0.495
2.02623908204627	0.44
2.035	0.423479838749274
2.05471379758969	0.385
2.08118534038044	0.33
2.09	0.310285432220516
2.10519625121782	0.275
2.12706850556021	0.22
2.145	0.170802970325539
2.147031445597	0.165
2.16429985012512	0.11
2.17966253157927	0.055
2.19303422357802	0
2.2	-0.0339757533536588
2.20411647270533	-0.055
2.21280288784958	-0.11
2.219369278398	-0.165
2.22375159972	-0.22
2.22589157960007	-0.275
2.22573745431611	-0.33
2.2232445871024	-0.385
2.21837595340629	-0.44
2.21110248196693	-0.495
2.20140324577917	-0.55
2.2	-0.556317489681091
2.18869419028308	-0.605
2.17333993231256	-0.66
2.15542078063607	-0.715
2.145	-0.742850579674476
2.13441078980351	-0.77
2.11018207608762	-0.825
2.09	-0.866202575201485
2.08296773255121	-0.88
2.05194428140482	-0.935
2.035	-0.962459302738105
2.01734819370076	-0.99
1.98	-1.04368501409679
1.97905027881956	-1.045
1.93589846641426	-1.1
1.925	-1.11289147774206
1.88810526288507	-1.155
1.87	-1.17423109696654
1.83511275720236	-1.21
1.815	-1.22922921585519
1.77625097592554	-1.265
1.76	-1.27901201084578
1.71077786745618	-1.32
1.705	-1.32449982809823
1.65	-1.36570993315734
1.63712412785633	-1.375
1.595	-1.4034290842417
1.55418835412309	-1.43
1.54	-1.43864874887982
1.485	-1.4707657711843
1.45958049234955	-1.485
1.43	-1.50050624912125
1.375	-1.52808634870747
1.35006731892212	-1.54
1.32	-1.55344656304954
1.265	-1.57681759939111
1.21995709145439	-1.595
1.21	-1.59876090409911
1.155	-1.6182554154571
1.1	-1.63663264539899
1.05723687380513	-1.65
1.045	-1.65357518887831
0.99	-1.66843004717039
0.935	-1.68216578349666
0.88	-1.69476180742315
0.83073244265932	-1.705
40	457
0.791003415258546	-2.64
0.77	-2.6422769321679
0.715	-2.64760160670262
0.66	-2.65229961413141
0.605	-2.65636835604102
0.55	-2.65980591155155
0.495	-2.66261105387662
0.44	-2.66478326354187
0.385	-2.66632273810444
0.33	-2.66723039824768
0.275	-2.66750789015842
0.22	-2.6671575841291
0.165	-2.66618256936343
0.11	-2.66458664500099
0.055	-2.66237430741336
0	-2.65955073386063
-0.055	-2.65612176263265
-0.11	-2.65209386983331
-0.165	-2.64747414299757
-0.22	-2.64227025176023
-0.241569090550972	-2.64
-0.275	-2.63629225774948
-0.33	-2.62958818032958
-0.385	-2.62229666729367
-0.44	-2.61442839481212
-0.495	-2.60599448487927
-0.55	-2.59700645806461
-0.605	-2.58747618528103
-0.618485459235764	-2.585
-0.66	-2.57698996385313
-0.715	-2.56582201393887
-0.77	-2.55412589041695
-0.825	-2.54191574082922
-0.876542102733255	-2.53
-0.88	-2.52916130691979
-0.935	-2.51523010997879
-0.99	-2.5008090177653
-1.045	-2.48591380111494
-1.08400452505952	-2.475
-1.1	-2.47031271730746
-1.155	-2.4536422313869
-1.21	-2.43653068323211
-1.26181930595328	-2.42
-1.265	-2.41893877254043
-1.32	-2.4000045582118
-1.375	-2.38066893185148
-1.4186083505464	-2.365
-1.43	-2.36072509441945
-1.485	-2.33953682463624
-1.54	-2.31799209703356
-1.55994102103909	-2.31
-1.595	-2.29534673391346
-1.65	-2.27193633422887
-1.68913651276474	-2.255
-1.705	-2.24784762664698
-1.76	-2.22253840072236
-1.80838194188535	-2.2
-1.815	-2.19679106788675
-1.87	-2.16955789809889
-1.91910203551635	-2.145
-1.925	-2.14193275590671
-1.98	-2.11275821751606
-2.02248097870991	-2.09
-2.035	-2.08303330706234
-2.09	-2.05190692321775
-2.1195211890977	-2.035
-2.145	-2.0198581152719
-2.2	-1.98677521383973
-2.21108532096142	-1.98
-2.255	-1.95217614382307
-2.29749952249996	-1.925
-2.31	-1.91671745311334
-2.365	-1.8797575467172
-2.37932622462977	-1.87
-2.42	-1.84132282483355
-2.45695606705253	-1.815
-2.475	-1.80170157910271
-2.53	-1.76071644443204
-2.5309456066369	-1.76
-2.585	-1.71766098041555
-2.60098040607989	-1.705
-2.64	-1.67305277100599
-2.66781810634432	-1.65
-2.695	-1.62673019067026
-2.7315950691391	-1.595
-2.75	-1.5785196817593
-2.79244314865918	-1.54
-2.805	-1.52823418677829
-2.85049069680745	-1.485
-2.86	-1.47567111816034
-2.90586338124733	-1.43
-2.915	-1.42060974911014
-2.95868482480295	-1.375
-2.97	-1.36280788220996
-3.00907707583619	-1.32
-3.025	-1.30199761692633
-3.05716092072947	-1.265
-3.08	-1.23787998931387
-3.10305605130749	-1.21
-3.135	-1.17011819194055
-3.14688110175987	-1.155
-3.18870747496078	-1.1
-3.19	-1.09823501615856
-3.22818925928219	-1.045
-3.245	-1.02076312956998
-3.26588439867694	-0.99
-3.3	-0.937979078319435
-3.30191063546252	-0.935
-3.33568732493224	-0.88
-3.355	-0.847341527991908
-3.36789943886016	-0.825
-3.3983098856521	-0.77
-3.41	-0.747869035377959
-3.42692417555526	-0.715
-3.4539398904828	-0.66
-3.465	-0.636278726616694
-3.47919292624197	-0.605
-3.5028080884066	-0.55
-3.52	-0.507581732131338
-3.52495483256054	-0.495
-3.5451880510786	-0.44
-3.56409640452576	-0.385
-3.575	-0.350729285224582
-3.58139333825876	-0.33
-3.59692973622295	-0.275
-3.61107215893434	-0.22
-3.62378645973256	-0.165
-3.63	-0.134581055750614
-3.63485261372081	-0.11
-3.64425060022138	-0.055
-3.65218475107169	0
-3.658631076323	0.055
-3.66356804946747	0.11
-3.66697677501588	0.165
-3.66884112993651	0.22
-3.66914787673592	0.275
-3.66788674650226	0.33
-3.66505049081365	0.385
-3.66063490202105	0.44
-3.65463880202749	0.495
-3.64706400028446	0.55
-3.63791522229432	0.605
-3.63	0.645565978604599
-3.62709185835644	0.66
-3.61434827621538	0.715
-3.60000540261744	0.77
-3.58408015008234	0.825
-3.575	0.853440608433632
-3.56626827589792	0.88
-3.54651086249371	0.935
-3.5251844553206	0.99
-3.52	1.00236957491155
-3.50163884500013	1.045
-3.47633301874129	1.1
-3.465	1.12307293731511
-3.44890616788552	1.155
-3.41950512244843	1.21
-3.41	1.22676716807983
-3.38778658210564	1.265
-3.355	1.31867447255099
-3.35417064056888	1.32
-3.31779092172415	1.375
-3.3	1.40066127697913
-3.27919278090846	1.43
-3.245	1.47606467393285
-3.23821930266786	1.485
-3.19450257996639	1.54
-3.19	1.54541056847298
-3.14786412746723	1.595
-3.135	1.60950596291119
-3.09835422988343	1.65
-3.08	1.6694428015662
-3.04576551739507	1.705
-3.025	1.72568442394079
-2.98988309917117	1.76
-2.97	1.77863971561256
-2.93048403643973	1.815
-2.915	1.82867192673253
-2.86733660789725	1.87
-2.86	1.87610562086732
-2.805	1.92100786224832
-2.80001062880424	1.925
-2.75	1.96339077148706
-2.72798416996057	1.98
-2.695	2.00387620235219
-2.65126666219476	2.035
-2.64	2.04269389877703
-2.585	2.07947433702574
-2.56894187028817	2.09
-2.53	2.11448044538759
-2.48064197029827	2.145
-2.475	2.14834584404003
-2.42	2.18016033698599
-2.38507755158964	2.2
-2.365	2.21093341432051
-2.31	2.24020256519564
-2.2815837458017	2.255
-2.255	2.26826200884426
-2.2	2.29506132057395
-2.16861851605495	2.31
-2.145	2.32076526477632
-2.09	2.34517724964037
-2.04430658539783	2.365
-2.035	2.36886366850359
-1.98	2.39097758582801
-1.925	2.41256521275184
-1.90543804120495	2.42
-1.87	2.43287543267768
-1.815	2.45224489028752
-1.76	2.4710570023759
-1.74802272670962	2.475
-1.705	2.48852572239723
-1.65	2.50521695407136
-1.595	2.52132816796119
-1.56415181675053	2.53
-1.54	2.53647757915803
-1.485	2.55058112536083
-1.43	2.56409080590636
-1.375	2.57699482252719
-1.33908136578398	2.585
-1.32	2.58905179373065
-1.265	2.60008153005191
-1.21	2.61050284169526
-1.155	2.62030666868956
-1.1	2.62948442184596
-1.045	2.63802802674078
-1.03122598966095	2.64
-0.99	2.6456113249914
-0.935	2.65247340185765
-0.88	2.65871448381562
-0.825	2.66432968944223
-0.77	2.66931477192841
-0.715	2.67366614540208
-0.66	2.67738090831277
-0.605	2.68045686363756
-0.55	2.68289253569375
-0.495	2.68468718337228
-0.44	2.68584080963781
-0.385	2.68635416717595
-0.33	2.68622876010459
-0.275	2.68546684170437
-0.22	2.68407140816266
-0.165	2.68204618836452
-0.11	2.6793956298037
-0.055	2.67612488072465
0	2.67223976864374
0.055	2.66774677543224
0.11	2.66265300917592
0.165	2.65696617305538
0.22	2.65069453151624
0.275	2.64384687402074
0.303485111916152	2.64
0.33	2.63623139849149
0.385	2.62781270638266
0.44	2.61881950116669
0.495	2.60926343272861
0.55	2.59915650069201
0.605	2.58851100402902
0.622216240506308	2.585
0.66	2.57691037138183
0.715	2.5645758362749
0.77	2.5517192200071
0.825	2.53835492892623
0.858063985404998	2.53
0.88	2.524190373234
0.935	2.50905997849052
0.99	2.49344826747825
1.045	2.47737102612911
1.05283147262219	2.475
1.1	2.46006018001167
1.155	2.44216992527365
1.21	2.42384893076525
1.22121062860072	2.42
1.265	2.40429345876784
1.32	2.38411783471407
1.37108968077798	2.365
1.375	2.36347261375047
1.43	2.34138911821711
1.485	2.31894477450421
1.50643390258887	2.31
1.54	2.29540041326367
1.595	2.27103644319047
1.63058671681866	2.255
1.65	2.24589090827457
1.705	2.21957489369998
1.74534471540582	2.2
1.76	2.19260338443815
1.815	2.16431119994085
1.85205992344745	2.145
1.87	2.1352856023499
1.925	2.10500094518095
1.95186471499604	2.09
1.98	2.07369084241702
2.035	2.04140434846027
2.04572362422805	2.035
2.09	2.00757743029597
2.13409093354093	1.98
2.145	1.97292715357004
2.2	1.93670711633926
2.21753964740858	1.925
2.255	1.89910760181311
2.29666447943918	1.87
2.31	1.86035672156145
2.365	1.82004783728354
2.37178198786208	1.815
2.42	1.77788662771776
2.44296547113789	1.76
2.475	1.7342091586181
2.51083303258258	1.705
2.53	1.68885585719679
2.5755337615963	1.65
2.585	1.64165602975682
2.63721110481547	1.595
2.64	1.59242656271117
2.695	1.54092137824145
2.69596877235763	1.54
2.75	1.48696876372422
2.751975571082	1.485
2.805	1.43047795244642
2.80545746054728	1.43
2.85641370453472	1.375
2.86	1.37100474585418
2.90499395191443	1.32
2.915	1.30829432123869
2.95134092553033	1.265
2.97	1.24205594607435
2.99557890142113	1.21
3.025	1.17193272255666
3.03783040433324	1.155
3.07814955812482	1.1
3.08	1.09737753731419
3.11617738846704	1.045
3.135	1.01681335529828
3.1525132008116	0.99
3.18717329089755	0.935
3.19	0.930317527784356
3.21966273060827	0.88
3.245	0.835391586912168
3.25075934517961	0.825
3.2798427145221	0.77
3.3	0.730200886353293
3.30750053129955	0.715
3.33326730534899	0.66
3.355	0.61129061277023
3.35773014087536	0.605
3.38018819001764	0.55
3.40139641734724	0.495
3.41	0.471135744867415
3.42089354909425	0.44
3.43878339333187	0.385
3.45534647585501	0.33
3.465	0.294996109875216
3.47033973260038	0.275
3.48362430858238	0.22
3.49552699074129	0.165
3.50601790238648	0.11
3.51506895867649	0.055
3.52	0.0192165480895698
3.52255480753027	0
3.52842160898505	-0.055
3.53283335684265	-0.11
3.5357723189383	-0.165
3.53722324165862	-0.22
3.53717345248345	-0.275
3.53561293643068	-0.33
3.53253438543406	-0.385
3.52793322019564	-0.44
3.52180758457238	-0.495
3.52	-0.507952684565321
3.51393157582178	-0.55
3.50440759886712	-0.605
3.49331301222544	-0.66
3.48065752763884	-0.715
3.46645336409083	-0.77
3.465	-0.775043720331625
3.45016293853054	-0.825
3.43224540519423	-0.88
3.41277794643069	-0.935
3.41	-0.942217116942599
3.39108075579822	-0.99
3.3677237449717	-1.045
3.355	-1.07297688170983
3.34237386014512	-1.1
3.31498986027988	-1.155
3.3	-1.18336973052326
3.28556292637071	-1.21
3.25403948027958	-1.265
3.245	-1.27991995568844
3.22011676499302	-1.32
3.19	-1.36623089826933
3.18414951772582	-1.375
3.14553928209902	-1.43
3.135	-1.44431650388114
3.10436614050576	-1.485
3.08	-1.51595479129947
3.06065106046506	-1.54
3.025	-1.58241251277531
3.01418939405968	-1.595
2.97	-1.6442860164125
2.96476842419119	-1.65
2.915	-1.70209462816569
2.91216708276201	-1.705
2.86	-1.75629437349774
2.85615551141128	-1.76
2.805	-1.80728865079822
2.79649443183138	-1.815
2.75	-1.85543658962192
2.73293429044651	-1.87
2.695	-1.90105963903799
2.66521413975941	-1.925
2.64	-1.9444467963256
2.59306021575435	-1.98
2.585	-1.98585878766572
2.53	-2.0249795618218
2.51562366287909	-2.035
2.475	-2.06216021023797
2.43262014419661	-2.09
2.42	-2.0979524551766
2.365	-2.13182723392261
2.34315890586045	-2.145
2.31	-2.1641735635578
2.255	-2.19536544333561
2.24661143723955	-2.2
2.2	-2.22467610378967
2.145	-2.2532630405612
2.14155910578037	-2.255
2.09	-2.27992580721419
2.035	-2.30599296842022
2.02628651884463	-2.31
1.98	-2.33037399833596
1.925	-2.35401367566693
1.89868595366042	-2.365
1.87	-2.3764576917472
1.815	-2.39776882549049
1.76	-2.41851950940448
1.75592601105238	-2.42
1.705	-2.43768623954383
1.65	-2.45620148696665
1.595	-2.47412976130125
1.59221397141995	-2.475
1.54	-2.49057112406965
1.485	-2.50637432162729
1.43	-2.52157293773094
1.39810801758698	-2.53
1.375	-2.53582424313494
1.32	-2.54902339023245
1.265	-2.56160946343479
1.21	-2.57357195453075
1.155	-2.58490074805489
1.15448602265679	-2.585
1.1	-2.59501783908297
1.045	-2.60450880966877
0.99	-2.61337139646845
0.935	-2.62159855819852
0.88	-2.6291838264842
0.825	-2.63612134312071
0.791003415258546	-2.64
100	597
0.983544713860769	-3.41
0.935	-3.41547506980662
0.88	-3.42121784490602
0.825	-3.42649992875192
0.77	-3.43131884205258
0.715	-3.43567239740846
0.66	-3.43955870813359
0.605	-3.44297619620962
0.55	-3.44592359931972
0.495	-3.44839997691501
0.44	-3.45040471527074
0.385	-3.4519375314956
0.33	-3.45299847646343
0.275	-3.45358793664296
0.22	-3.453706634808
0.165	-3.45335562961736
0.11	-3.45253631406078
0.055	-3.45125041277432
0	-3.44949997823581
-0.055	-3.44728738585788
-0.11	-3.44461532800313
-0.165	-3.44148680695274
-0.22	-3.43790512686601
-0.275	-3.43387388477478
-0.33	-3.4293969606619
-0.385	-3.42447850667878
-0.44	-3.41912293556102
-0.495	-3.41333490830614
-0.524473918455903	-3.41
-0.55	-3.4069889543177
-0.605	-3.40005141169681
-0.66	-3.39267930058605
-0.715	-3.38487863591225
-0.77	-3.37665562698925
-0.825	-3.36801666041026
-0.88	-3.35896828269906
-0.903037034784532	-3.355
-0.935	-3.34927006980497
-0.99	-3.33898137968279
-1.045	-3.32828914256162
-1.1	-3.31720100195803
-1.155	-3.30572467721244
-1.1814819662865	-3.3
-1.21	-3.29359260482271
-1.265	-3.28081727429662
-1.32	-3.26766521198897
-1.375	-3.25414494898878
-1.41115991145529	-3.245
-1.43	-3.24005307603315
-1.485	-3.22518863997974
-1.54	-3.20997180771578
-1.595	-3.19441163628452
-1.61018677929596	-3.19
-1.65	-3.17800610907904
-1.705	-3.16107017418603
-1.76	-3.14381049804127
-1.78746508564502	-3.135
-1.815	-3.12584751133183
-1.87	-3.10718079666476
-1.925	-3.08821284388093
-1.94833816018162	-3.08
-1.98	-3.06846501808608
-2.035	-3.04806660541343
-2.09	-3.02739189667122
-2.09623070334857	-3.025
-2.145	-3.00563541448233
-2.2	-2.983514581086
-2.23309876367441	-2.97
-2.255	-2.96075569284341
-2.31	-2.93716102469505
-2.36112233637136	-2.915
-2.365	-2.91326334510083
-2.42	-2.88817081692419
-2.475	-2.86286910940356
-2.48112823883568	-2.86
-2.53	-2.83638379703929
-2.585	-2.80958624447774
-2.59426280081395	-2.805
-2.64	-2.78164051768535
-2.695	-2.7533315576233
-2.70137045081372	-2.75
-2.75	-2.72378248892402
-2.80304078911726	-2.695
-2.805	-2.69390426424175
-2.86	-2.66265216232647
-2.89958060806369	-2.64
-2.915	-2.63091065128815
-2.97	-2.59809261983332
-2.99171144282578	-2.585
-3.025	-2.56433638661365
-3.07991399796247	-2.53
-3.08	-2.52994465973767
-3.135	-2.49402214039821
-3.16390171246652	-2.475
-3.19	-2.4573334695143
-3.24471314962077	-2.42
-3.245	-2.41979874069
-3.3	-2.38065977399296
-3.32181952295757	-2.365
-3.355	-2.34052774034213
-3.396027374286	-2.31
-3.41	-2.29931807977148
-3.465	-2.25685348826209
-3.46736949272988	-2.255
-3.52	-2.21272318601192
-3.53568546360829	-2.2
-3.575	-2.16725868800608
-3.60145630372988	-2.145
-3.63	-2.1203483020518
-3.66476720597687	-2.09
-3.685	-2.07187334604234
-3.72570203370725	-2.035
-3.74	-2.02170741362641
-3.78434362976775	-1.98
-3.795	-1.96971548022623
-3.84077406601161	-1.925
-3.85	-1.9157528175984
-3.89507483564842	-1.87
-3.905	-1.85966367923588
-3.94732699113966	-1.815
-3.96	-1.8012797115742
-3.99761123077482	-1.76
-4.015	-1.74041803673946
-4.0460079374943	-1.705
-4.07	-1.67687894086116
-4.09259717394321	-1.65
-4.125	-1.61044308697284
-4.13745863812064	-1.595
-4.18	-1.54086815216494
-4.18067158431418	-1.54
-4.22193222534073	-1.485
-4.235	-1.46710107054598
-4.26163535680188	-1.43
-4.29	-1.38939322894567
-4.29988110076391	-1.375
-4.33649756684262	-1.32
-4.345	-1.30681518234137
-4.37147383638648	-1.265
-4.4	-1.21860235208742
-4.40518984637657	-1.21
-4.437195502088	-1.155
-4.455	-1.12337983122624
-4.46790460767182	-1.1
-4.49717132384302	-1.045
-4.51	-1.01995882377075
-4.5250293741657	-0.99
-4.55155016091165	-0.935
-4.565	-0.905915546068099
-4.57672365643214	-0.88
-4.60050455326987	-0.825
-4.62	-0.777844354765662
-4.62316935102472	-0.77
-4.64422983112871	-0.715
-4.66424515718721	-0.66
-4.675	-0.628693204069758
-4.68294234195599	-0.605
-4.70024926642423	-0.55
-4.71646769124683	-0.495
-4.73	-0.44571167582769
-4.73152798926072	-0.44
-4.74507927709949	-0.385
-4.75751188706272	-0.33
-4.76880789683353	-0.275
-4.77895043601603	-0.22
-4.785	-0.182889454302878
-4.78783475421979	-0.165
-4.79538668673306	-0.11
-4.80177767926932	-0.055
-4.80699662023069	0
-4.81103374886689	0.055
-4.81388070610886	0.11
-4.81553057630529	0.165
-4.81597791942689	0.22
-4.81521879342017	0.275
-4.81325076651548	0.33
-4.81007291941887	0.385
-4.80568583744398	0.44
-4.8000915927632	0.495
-4.7932937170771	0.55
-4.78529716511334	0.605
-4.785	0.606771681775384
-4.7758301935656	0.66
-4.76513369311447	0.715
-4.75322669730693	0.77
-4.74012020178877	0.825
-4.73	0.863874649881071
-4.7256961805017	0.88
-4.7097479355689	0.935
-4.69260774534772	0.99
-4.675	1.04285961489067
-4.67427003447513	1.045
-4.65419268650109	1.1
-4.63294556128737	1.155
-4.62	1.18667847407381
-4.61025597716455	1.21
-4.58600652562199	1.265
-4.565	1.31044364828948
-4.56048761575964	1.32
-4.53317855665442	1.375
-4.51	1.41977190960266
-4.50459604568098	1.43
-4.47418415054755	1.485
-4.455	1.51835911865962
-4.44231061042736	1.54
-4.40876671801388	1.595
-4.4	1.60881758457781
-4.37338314355186	1.65
-4.345	1.69242843676416
-4.33643657090146	1.705
-4.29758861990696	1.76
-4.29	1.77036675403266
-4.25676165844004	1.815
-4.235	1.84328868905742
-4.21410465363637	1.87
-4.18	1.91222230338436
-4.16950907525584	1.925
-4.125	1.97751948862018
-4.12286413604449	1.98
-4.07393609366432	2.035
-4.07	2.03928715280314
-4.02273459996436	2.09
-4.015	2.09804766841134
-3.96920950601222	2.145
-3.96	2.15415879114639
-3.913244913481	2.2
-3.905	2.20784113445133
-3.8547226031051	2.255
-3.85	2.25929703097524
-3.795	2.30865281853277
-3.79347641727688	2.31
-3.74	2.35585649252145
-3.72919687177113	2.365
-3.685	2.40127753657875
-3.66189884137143	2.42
-3.63	2.44507161569214
-3.59144852687725	2.475
-3.575	2.4873832571751
-3.52	2.52827155630941
-3.51763692146191	2.53
-3.465	2.56732219069822
-3.43977418868577	2.585
-3.41	2.60522540875969
-3.35821891901147	2.64
-3.355	2.64209529742073
-3.3	2.67727533376826
-3.27195583858279	2.695
-3.245	2.71150625974522
-3.19	2.74475383939532
-3.18117115381786	2.75
-3.135	2.77656924626029
-3.08505635573305	2.805
-3.08	2.80778728709193
-3.025	2.83752834142951
-2.98294907656525	2.86
-2.97	2.86669796761119
-2.915	2.89462368993057
-2.87432778646914	2.915
-2.86	2.92194481652714
-2.805	2.94809194583074
-2.75828493478274	2.97
-2.75	2.97375752224917
-2.695	2.99816637498362
-2.64	3.02224411228128
-2.63355889377394	3.025
-2.585	3.04507666545578
-2.53	3.06744417798665
-2.49850093582855	3.08
-2.475	3.0890485025082
-2.42	3.10975540902842
-2.365	3.13009256473244
-2.35138803284207	3.135
-2.31	3.1494020477827
-2.255	3.16812083499404
-2.2	3.18645025595257
-2.18904240220206	3.19
-2.145	3.20376109499342
-2.09	3.22052271823675
-2.035	3.23687897657924
-2.00688378218431	3.245
-1.98	3.25248419993474
-1.925	3.26733112338495
-1.87	3.2817605577468
-1.815	3.29576472934732
-1.7977609565778	3.3
-1.76	3.30893269163937
-1.705	3.32149275505319
-1.65	3.33362032445216
-1.595	3.34530864163072
-1.54755285766015	3.355
-1.54	3.35648409014289
-1.485	3.36680659700676
-1.43	3.3766876950565
-1.375	3.38612183494381
-1.32	3.39510365605922
-1.265	3.40362800306117
-1.22149211258256	3.41
-1.21	3.41161678492985
-1.155	3.41888197149742
-1.1	3.42569477777901
-1.045	3.43205145299726
-0.99	3.43794850549913
-0.935	3.44338271491514
-0.88	3.4483511436449
-0.825	3.45285114759981
-0.77	3.45688038613688
-0.715	3.46043683112125
-0.66	3.46351877505915
-0.628717771523629	3.465
-0.605	3.46607600820736
-0.55	3.4681126247153
-0.495	3.46969227766967
-0.44	3.47081468126251
-0.385	3.47147986311037
-0.33	3.47168816561109
-0.275	3.47144024626343
-0.22	3.47073707694311
-0.165	3.46957994213533
-0.11	3.4679704361301
-0.055	3.46591045919331
-0.0350467098550981	3.465
0	3.46332974124226
0.055	3.46024192664969
0.11	3.45669136926052
0.165	3.45268140426899
0.22	3.4482156669639
0.275	3.44329808219756
0.33	3.4379328529846
0.385	3.43212444829531
0.44	3.42587759011197
0.495	3.41919723982014
0.55	3.4120885840099
0.565215583254733	3.41
0.605	3.40431124392145
0.66	3.3960049648533
0.715	3.38727059224128
0.77	3.37811461363893
0.825	3.3685436765915
0.88	3.35856457059132
0.898828860926565	3.355
0.935	3.34787767607999
0.99	3.33662117864014
1.045	3.32496367724801
1.1	3.31291300599474
1.155	3.30047705196384
1.15703629643288	3.3
1.21	3.2871119126326
1.265	3.2733441213213
1.32	3.25920374801457
1.37385285695904	3.245
1.375	3.24468596532706
1.43	3.22916461982987
1.485	3.21328708474264
1.54	3.19706251787787
1.56335287917509	3.19
1.595	3.18007780188614
1.65	3.16244139125514
1.705	3.14447818088514
1.73340466663546	3.135
1.76	3.12580770513896
1.815	3.10640201096181
1.87	3.0866926738681
1.88829363997862	3.08
1.925	3.06610256329702
1.98	3.04492828737557
2.03105851971892	3.025
2.035	3.02340881750407
2.09	3.00073694724603
2.145	2.97780522137664
2.16339518004664	2.97
2.2	2.9539504046337
2.255	2.92951239387969
2.28721594520203	2.915
2.31	2.90440040216283
2.365	2.87843304462311
2.40360366257941	2.86
2.42	2.85191938252341
2.475	2.82440343509171
2.51339069452174	2.805
2.53	2.79634100422069
2.585	2.76726090719676
2.61730572381174	2.75
2.64	2.73750041715014
2.695	2.70684403663052
2.71599319682098	2.695
2.75	2.67523425506576
2.805	2.64299250333234
2.81002825708897	2.64
2.86	2.60938030796896
2.89948667002438	2.585
2.915	2.57514084963492
2.97	2.53977684445328
2.98502882274218	2.53
3.025	2.50325119403989
3.06686869945777	2.475
3.08	2.4658877313814
3.135	2.42728752536318
3.1452599304042	2.42
3.19	2.38733716401424
3.22032124528096	2.365
3.245	2.34631813886566
3.29252656053603	2.31
3.3	2.3041329252588
3.355	2.26044562930401
3.36177453608175	2.255
3.41	2.21519498114708
3.42822022943545	2.2
3.465	2.1685107853145
3.49216682676228	2.145
3.52	2.12027598758781
3.55370310228406	2.09
3.575	2.07036622908855
3.61291636985819	2.035
3.63	2.01864904945555
3.66989275164614	1.98
3.685	1.96498291674468
3.72471738960613	1.925
3.74	1.90921604996248
3.77747460279456	1.87
3.795	1.85118499379834
3.82824799379444	1.815
3.85	1.79071289719908
3.87712050793735	1.76
3.905	1.72760743743956
3.92417444932795	1.705
3.96	1.66165831862887
3.96949145799365	1.65
4.01309673267507	1.595
4.015	1.59252787961952
4.05479199422995	1.54
4.07	1.51938425020893
4.09494503608906	1.485
4.125	1.44244188790543
4.13363672564221	1.43
4.17067137572	1.375
4.18	1.36071201000055
4.206100854121	1.32
4.235	1.27361514197319
4.24026791600363	1.265
4.27273853828144	1.21
4.29	1.17981029048527
4.30390835591911	1.155
4.33367875851201	1.1
4.345	1.07829317681289
4.36200740857202	1.045
4.38907191465773	0.99
4.4	0.966862524793854
4.41472510906846	0.935
4.4390900086764	0.88
4.455	0.842474053414999
4.46224195207001	0.825
4.4839259582568	0.77
4.50459461964996	0.715
4.51	0.699781939399255
4.52379208462937	0.66
4.54178958346858	0.605
4.55872788985904	0.55
4.565	0.528177179595692
4.57429381181445	0.495
4.58859794131129	0.44
4.60181107450217	0.385
4.61391484855742	0.33
4.62	0.299464304963648
4.62474277470602	0.275
4.63427592084007	0.22
4.64268481824924	0.165
4.6499561470069	0.11
4.65607775784023	0.055
4.66103873686554	0
4.66482946282191	-0.055
4.66744165619135	-0.11
4.66886841968782	-0.165
4.66910426970028	-0.22
4.66814515838542	-0.275
4.6659884862206	-0.33
4.66263310494612	-0.385
4.65807931094374	-0.44
4.65232882921537	-0.495
4.64538478823804	-0.55
4.63725168607717	-0.605
4.62793534823825	-0.66
4.62	-0.701550443262514
4.61736274096906	-0.715
4.60533825903485	-0.77
4.59212154378419	-0.825
4.57772409614209	-0.88
4.565	-0.924908921681892
4.56206972191292	-0.935
4.54482945584138	-0.99
4.52641788816586	-1.045
4.51	-1.09109444033037
4.50675344612853	-1.1
4.48540783667319	-1.155
4.46291411902289	-1.21
4.455	-1.22832076070481
4.43880518490257	-1.265
4.41331512746562	-1.32
4.4	-1.34739814741261
4.38630142947547	-1.375
4.35775905860687	-1.43
4.345	-1.45354269906694
4.32760560052009	-1.485
4.29596827751265	-1.54
4.29	-1.54994774693312
4.26244640712744	-1.595
4.235	-1.63831935785868
4.22745897523277	-1.65
4.1905735461374	-1.705
4.18	-1.72020672492296
4.15183125041558	-1.76
4.125	-1.7966691304176
4.11135049351076	-1.815
4.07	-1.86874915812456
4.06902112981356	-1.87
4.02443884314985	-1.925
4.015	-1.93627838508458
3.97781184680946	-1.98
3.96	-2.00029458506159
3.92905531130297	-2.035
3.905	-2.06115168634447
3.87805259960969	-2.09
3.85	-2.11911597180971
3.82468452752045	-2.145
3.795	-2.17442992352252
3.76882930116681	-2.2
3.74	-2.22731531914354
3.71036240567753	-2.255
3.685	-2.27797579490324
3.64915643837889	-2.31
3.63	-2.32659897273567
3.585080879902	-2.365
3.575	-2.37335823057713
3.52	-2.41834127447524
3.51793952199165	-2.42
3.465	-2.46131849855107
3.44724433148645	-2.475
3.41	-2.50282284279917
3.37316239208991	-2.53
3.355	-2.54299004883273
3.3	-2.58180798217852
3.29540106401648	-2.585
3.245	-2.61889994714545
3.213251846479	-2.64
3.19	-2.65497424922232
3.135	-2.68991905772516
3.12686451063909	-2.695
3.08	-2.72334931881509
3.03543216717962	-2.75
3.025	-2.75604179936513
2.97	-2.78732993258937
2.93850978030009	-2.805
2.915	-2.81777106637895
2.86	-2.84716969005015
2.83560161205851	-2.86
2.805	-2.87557208707431
2.75	-2.90311825115359
2.72585569014892	-2.915
2.695	-2.92968719856584
2.64	-2.95542163972122
2.60829363705829	-2.97
2.585	-2.98035505209959
2.53	-3.0043222077175
2.48178126005113	-3.025
2.475	-3.02781041640477
2.42	-3.05005831929552
2.365	-3.07193874568221
2.34426443794023	-3.08
2.31	-3.09286381461766
2.255	-3.11306441400189
2.2	-3.13287624791607
2.19393822167684	-3.135
2.145	-3.15154507493836
2.09	-3.16972512502891
2.035	-3.18749863177209
2.02702195544134	-3.19
1.98	-3.20421640578729
1.925	-3.22041453894996
1.87	-3.2361921998732
1.83834514578127	-3.245
1.815	-3.25125950441075
1.76	-3.2655259654118
1.705	-3.27936206570201
1.65	-3.29276050882969
1.61917906645166	-3.3
1.595	-3.30546762055863
1.54	-3.31742737698598
1.485	-3.32894464877645
1.43	-3.34001325761031
1.375	-3.35062718273463
1.35124574775661	-3.355
1.32	-3.36053070343286
1.265	-3.36979736944851
1.21	-3.37861077392185
1.155	-3.38696623049827
1.1	-3.39485928052191
1.045	-3.4022857079152
0.99	-3.40924155361436
0.983544713860769	-3.41
200	306
5.5	-1.26103165263117
5.49853706097454	-1.265
5.47719073880216	-1.32
5.45491091264343	-1.375
5.445	-1.39839964881032
5.43136366068399	-1.43
5.40663351147917	-1.485
5.39	-1.52058796779534
5.38076210943473	-1.54
5.35354695131889	-1.595
5.335	-1.6311929588587
5.32519367909508	-1.65
5.29546690951529	-1.705
5.28	-1.73268080292513
5.26447812600762	-1.76
5.23222122324456	-1.815
5.225	-1.82690884474551
5.19844818097835	-1.87
5.17	-1.91488203976554
5.16348511558771	-1.925
5.12694998649283	-1.98
5.115	-1.99747521685554
5.0889499596075	-2.035
5.06	-2.07560004619314
5.049579402825	-2.09
5.00867047718864	-2.145
5.005	-2.14979453335532
4.96601888936356	-2.2
4.95	-2.22010716053013
4.92181554642973	-2.255
4.895	-2.28736143221767
4.87598641312874	-2.31
4.84	-2.35177485573978
4.82845630229387	-2.365
4.785	-2.41354701985257
4.7791489112392	-2.42
4.73	-2.47286177773729
4.72798684508184	-2.475
4.675	-2.52988910080991
4.6748916248515	-2.53
4.62	-2.58478665576139
4.61978367823566	-2.585
4.565	-2.63770114820303
4.56258231081723	-2.64
4.51	-2.68876946901994
4.50320565568336	-2.695
4.455	-2.73811967364974
4.44157059931455	-2.75
4.4	-2.78587181970702
4.37759268169959	-2.805
4.345	-2.83213868443848
4.31118596865905	-2.86
4.29	-2.87702638024406
4.24226289439334	-2.915
4.235	-2.92063488379515
4.18	-2.96279600431881
4.1704925471319	-2.97
4.125	-3.00361039278572
4.09576547067275	-3.025
4.07	-3.04337980305254
4.01817475412931	-3.08
4.015	-3.08218703144744
3.96	-3.11955185942664
3.93703361725055	-3.135
3.905	-3.15599988317197
3.85266352254015	-3.19
3.85	-3.19168626275433
3.795	-3.22599501697685
3.7642452696389	-3.245
3.74	-3.25959592989709
3.685	-3.29233981715744
3.67195911545796	-3.3
3.63	-3.32400277501292
3.57534812212331	-3.355
3.575	-3.3551922723257
3.52	-3.38506832642796
3.47370953435197	-3.41
3.465	-3.414566417424
3.41	-3.44295252420001
3.36685443783152	-3.465
3.355	-3.47089492361429
3.3	-3.49781391241728
3.25419542135781	-3.52
3.245	-3.52433284229004
3.19	-3.54980968862175
3.1350757496493	-3.575
3.135	-3.57503378597977
3.08	-3.59909562782433
3.025	-3.62289351289856
3.00828926430374	-3.63
2.97	-3.64582589949818
2.915	-3.66822688165807
2.87321237015761	-3.685
2.86	-3.69015279652938
2.805	-3.71118954630931
2.75	-3.73193503401881
2.72820709772319	-3.74
2.695	-3.75193354264019
2.64	-3.77134119659996
2.585	-3.79044316187022
2.57158962840372	-3.795
2.53	-3.80871578795608
2.475	-3.82651123583657
2.42	-3.8439885044853
2.40064147263696	-3.85
2.365	-3.86073617764628
2.31	-3.8769430354703
2.255	-3.89282133025733
2.21185074080371	-3.905
2.2	-3.90824292901638
2.145	-3.92289143945942
2.09	-3.93720322230771
2.035	-3.95117304363022
1.9992931235188	-3.96
1.98	-3.96462074934076
1.925	-3.97740487473056
1.87	-3.98984164003098
1.815	-4.00192635374538
1.76	-4.01365438142995
1.75346186855554	-4.015
1.705	-4.02465426246039
1.65	-4.03525043953045
1.595	-4.0454879938838
1.54	-4.05536296684844
1.485	-4.06487149672444
1.45408054932542	-4.07
1.43	-4.07386284685445
1.375	-4.08230502883197
1.32	-4.0903823736321
1.265	-4.09809178259071
1.21	-4.10543028540067
1.155	-4.112395047023
1.1	-4.11898337441427
1.04670243772559	-4.125
1.045	-4.12518564433262
0.99	-4.13079922006434
0.935	-4.13604270673857
0.88	-4.14091423604245
0.825	-4.14541209869975
0.77	-4.14953474899488
0.715	-4.15328080897
0.66	-4.15664907227627
0.605	-4.15963850766178
0.55	-4.16224826207973
0.495	-4.16447766340205
0.44	-4.16632622272517
0.385	-4.16779363625643
0.33	-4.16887978677106
0.275	-4.16958474463195
0.22	-4.16990876836582
0.165	-4.16985230479177
0.11	-4.16941598869986
0.055	-4.16860064207951
0	-4.1674072728996
-0.055	-4.16583707344389
-0.11	-4.16389141820758
-0.165	-4.16157186136284
-0.22	-4.15888013380272
-0.275	-4.15581813977502
-0.33	-4.15238795311935
-0.385	-4.14859181312217
-0.44	-4.14443212000643
-0.495	-4.13991143007354
-0.55	-4.1350324505173
-0.605	-4.12979803392993
-0.652220314920908	-4.125
-0.66	-4.12418104376049
-0.715	-4.11801854870277
-0.77	-4.11149759106546
-0.825	-4.10462180853466
-0.88	-4.09739496215255
-0.935	-4.08982092873828
-0.99	-4.08190369315579
-1.045	-4.07364734045707
-1.06830433444674	-4.07
-1.1	-4.06486798320252
-1.155	-4.05560790745954
-1.21	-4.04601086048955
-1.265	-4.03608159447857
-1.32	-4.02582492508545
-1.375	-4.01524572261188
-1.37623501420645	-4.015
-1.43	-4.00394563026976
-1.485	-3.99231423294518
-1.54	-3.98036623154903
-1.595	-3.96810701565122
-1.63042347061323	-3.96
-1.65	-3.95537345658768
-1.705	-3.94202389285511
-1.76	-3.92837163470914
-1.815	-3.91442247207906
-1.85132280134744	-3.905
-1.87	-3.9000006448739
-1.925	-3.88493040142544
-1.98	-3.8695741874398
-2.035	-3.85393805015598
-2.04854949567723	-3.85
-2.09	-3.83757919140518
-2.145	-3.82079900221648
-2.2	-3.80375195198544
-2.22771866265962	-3.795
-2.255	-3.78612421714142
-2.31	-3.76790928844772
-2.365	-3.74944224380765
-2.39265237962125	-3.74
-2.42	-3.73038375362285
-2.475	-3.71072946572236
-2.53	-3.69083927841149
-2.54587489048853	-3.685
-2.585	-3.67018939318034
-2.64	-3.64909706957268
-2.6892451222514	-3.63
-2.695	-3.62770413884833
-2.75	-3.60538675474371
-2.805	-3.58286327612553
-2.82392594444015	-3.575
-2.86	-3.55959155306107
-2.915	-3.535835596968
-2.95126685963479	-3.52
-2.97	-3.51159419969386
-3.025	-3.48658804568711
-3.07209415330624	-3.465
-3.08	-3.46127727685341
-3.135	-3.43500528239101
-3.18700909059845	-3.41
-3.19	-3.40852347541209
-3.245	-3.38097203842548
-3.2965496096643	-3.355
-3.3	-3.35321577110038
-3.355	-3.32437324540927
-3.40120061966047	-3.3
-3.41	-3.29523750014409
-3.465	-3.26509406288254
-3.50140225506194	-3.245
-3.52	-3.23447232049222
-3.575	-3.20301979181658
-3.59755649485651	-3.19
-3.63	-3.17080404638933
-3.685	-3.13803566281352
-3.69003246753087	-3.135
-3.74	-3.10411634586139
-3.77877911766037	-3.08
-3.795	-3.06966566431151
-3.85	-3.03429229258954
-3.86430705398668	-3.025
-3.905	-2.99793491513561
-3.94672097936248	-2.97
-3.96	-2.96089658475717
-4.015	-2.92283333479652
-4.02620759152779	-2.915
-4.07	-2.88367365951494
-4.10285423000058	-2.86
-4.125	-2.84367047853283
-4.17704853021065	-2.805
-4.18	-2.80275636445617
-4.235	-2.76048165506742
-4.24851982925259	-2.75
-4.29	-2.71710804030309
-4.31765141283101	-2.695
-4.345	-2.6726384796053
-4.3845767654509	-2.64
-4.4	-2.62699393903411
-4.44935710264547	-2.585
-4.455	-2.58009123861406
-4.51	-2.5317782471845
-4.51200288879632	-2.53
-4.565	-2.48190482504257
-4.57253550609804	-2.475
-4.62	-2.43054809157324
-4.63115088315522	-2.42
-4.675	-2.37760823895769
-4.68790732536271	-2.365
-4.73	-2.32297926884036
-4.74286290525825	-2.31
-4.785	-2.26654830355609
-4.79607551174632	-2.255
-4.84	-2.20819478085353
-4.84760287873033	-2.2
-4.895	-2.14778951294315
-4.89750259446181	-2.145
-4.94572614768583	-2.09
-4.95	-2.0850137319886
-4.99233427621623	-2.035
-5.005	-2.01970194461201
-5.03744898193207	-1.98
-5.06	-1.95178687132426
-5.08112852921084	-1.925
-5.115	-1.88108188650763
-5.1234309007058	-1.87
-5.16427022724558	-1.815
-5.17	-1.80708493249562
-5.20359810495559	-1.76
-5.225	-1.72929785677885
-5.24168938349668	-1.705
-5.278565696595	-1.65
-5.28	-1.64779790401623
-5.31386007118431	-1.595
-5.335	-1.56121160407701
-5.34806225582729	-1.54
-5.38100171716415	-1.485
-5.39	-1.46952237222652
-5.41259883917867	-1.43
-5.44320468319294	-1.375
-5.445	-1.37166211530713
-5.47230929335161	-1.32
-5.5	-1.26610852076083
200	308
-5.5	1.60976416902595
-5.47891800296714	1.65
-5.44914783898924	1.705
-5.445	1.71238796883544
-5.41782302392636	1.76
-5.39	1.80732406487802
-5.38541323562602	1.815
-5.35142201169281	1.87
-5.335	1.89579941803598
-5.31612147347735	1.925
-5.28	1.97934705820793
-5.27955935806135	1.98
-5.24124299783653	2.035
-5.225	2.05769927933646
-5.20154708346965	2.09
-5.17	2.13232017048119
-5.16041226194464	2.145
-5.11769703380314	2.2
-5.115	2.20337618320281
-5.07319628233337	2.255
-5.06	2.2708879832837
-5.02708009410141	2.31
-5.005	2.33558085957798
-4.97927575442897	2.365
-4.95	2.39765307217872
-4.92970960124105	2.42
-4.895	2.45728707211695
-4.87830705197495	2.475
-4.84	2.51465137614071
-4.82499261521839	2.53
-4.785	2.56990216211904
-4.76968988501064	2.585
-4.73	2.62318462886373
-4.7123215157668	2.64
-4.675	2.67463415678303
-4.65280917582414	2.695
-4.62	2.72437729981537
-4.59107347765839	2.75
-4.565	2.77253263423584
-4.5270338828723	2.805
-4.51	2.81921148595077
-4.46060858011451	2.86
-4.455	2.86451855461537
-4.4	2.90830818428925
-4.39150016866146	2.915
-4.345	2.95070508600332
-4.31962729114906	2.97
-4.29	2.99197279030318
-4.24504613330251	3.025
-4.235	3.03219769058124
-4.18	3.07114055578159
-4.16734491651725	3.08
-4.125	3.10889997148611
-4.08641462549209	3.135
-4.07	3.14582357042689
-4.015	3.18168285247687
-4.00208799228438	3.19
-3.96	3.21641909282623
-3.91407903483727	3.245
-3.905	3.2505061434989
-3.85	3.28341005304906
-3.82198724073699	3.3
-3.795	3.31556840227824
-3.74	3.34695619199035
-3.72571565679337	3.355
-3.685	3.37732601629218
-3.63	3.40721543370142
-3.62479542231078	3.41
-3.575	3.43593349816657
-3.52	3.46434424111195
-3.51870885389083	3.465
-3.465	3.4915439681442
-3.41	3.51849781229191
-3.40688134270092	3.52
-3.355	3.54430925953003
-3.3	3.56983013328899
-3.28867124066936	3.575
-3.245	3.59437989664326
-3.19	3.61849390479669
-3.1633571903795	3.63
-3.135	3.64190496245418
-3.08	3.6646403608924
-3.0301221868862	3.685
-3.025	3.68703187381414
-2.97	3.70841899874203
-2.915	3.72952805862618
-2.88723573162246	3.74
-2.86	3.74997723843124
-2.805	3.76976131193905
-2.75	3.78925204567563
-2.73344265900535	3.795
-2.695	3.8079546228023
-2.64	3.826148483716
-2.585	3.84403552843075
-2.56624965422485	3.85
-2.53	3.86118721538199
-2.475	3.87781026548537
-2.42	3.8941150148306
-2.38246229376473	3.905
-2.365	3.90991014037679
-2.31	3.92498833280608
-2.255	3.93973886987668
-2.2	3.95415628270714
-2.17709538131509	3.96
-2.145	3.9679345167733
-2.09	3.98116535638529
-2.035	3.99405638205667
-1.98	4.00660261261921
-1.94207290479514	4.015
-1.925	4.01866026226919
-1.87	4.03006769995218
-1.815	4.04112647133148
-1.76	4.05183219616367
-1.705	4.06218056945947
-1.66189688636612	4.07
-1.65	4.07208798902529
-1.595	4.08135566746071
-1.54	4.09026558393926
-1.485	4.09881414478348
-1.43	4.10699786736494
-1.375	4.11481338772424
-1.32	4.12225746807411
-1.29862282736858	4.125
-1.265	4.12916798562399
-1.21	4.13561337389265
-1.155	4.1416916644225
-1.1	4.14740042806533
-1.045	4.1527373847866
-0.99	4.15770040922634
-0.935	4.16228753597608
-0.88	4.16649696454942
-0.825	4.17032706402461
-0.77	4.17377637733854
-0.715	4.17684362521303
-0.66	4.17952770969527
-0.648695383926302	4.18
-0.605	4.18176036408013
-0.55	4.18360491523228
-0.495	4.18507828382807
-0.44	4.18618017339355
-0.385	4.18691046456955
-0.33	4.18726921592497
-0.275	4.18725666435383
-0.22	4.18687322505319
-0.165	4.1861194910809
-0.11	4.18499623249388
-0.055	4.18350439506957
0	4.18164509861506
0.040649398847743	4.18
0.055	4.17939743075213
0.11	4.17670824717505
0.165	4.17364227358904
0.22	4.17020143707702
0.275	4.1663878383772
0.33	4.16220374748458
0.385	4.15765159888139
0.44	4.15273398641589
0.495	4.14745365785058
0.55	4.14181350910152
0.605	4.1358165781921
0.66	4.12946603894498
0.696625052723815	4.125
0.715	4.12267996859169
0.77	4.11536416064984
0.825	4.10769307189247
0.88	4.09967064633881
0.935	4.09130093678294
0.99	4.08258809667643
1.045	4.07353637192667
1.06567380909931	4.07
1.1	4.06392791491673
1.155	4.05384402580172
1.21	4.04342419164923
1.265	4.03267330702422
1.32	4.02159631982157
1.35176898999093	4.015
1.375	4.0100163828607
1.43	3.99786056450246
1.485	3.98538488281075
1.54	3.97259480787821
1.59287247112574	3.96
1.595	3.95947676480357
1.65	3.94556972114104
1.705	3.93135717769966
1.76	3.91684500152929
1.80394946937212	3.905
1.815	3.90192756843601
1.87	3.88626807084885
1.925	3.87032028928032
1.98	3.85409033867358
1.99356337666871	3.85
2.035	3.83711952199067
2.09	3.8197199761261
2.145	3.80205175616728
2.16653915969615	3.795
2.2	3.78371496408599
2.255	3.76485388437264
2.31	3.74573931662971
2.3262181868351	3.74
2.365	3.72587091027088
2.42	3.70554485708091
2.47495138619495	3.685
2.475	3.68498129517545
2.53	3.66341812244101
2.585	3.64162973354889
2.6139511587042	3.63
2.64	3.61923841115222
2.695	3.59620219588464
2.74513385956907	3.575
2.75	3.57288433469563
2.805	3.54858014148135
2.86	3.52408351581425
2.86903037634407	3.52
2.915	3.4986441387642
2.97	3.47287637039588
2.98659098190475	3.465
3.025	3.44627484719662
3.08	3.41922109912685
3.09851856334716	3.41
3.135	3.39135324954625
3.19	3.36300075764107
3.20533215496162	3.355
3.245	3.33376078948443
3.3	3.30409875638389
3.3075008027664	3.3
3.355	3.27337939982074
3.40533693245076	3.245
3.41	3.2423041097541
3.465	3.21009140818288
3.49906288081436	3.19
3.52	3.17734171930366
3.575	3.14377930873363
3.58923575337655	3.135
3.63	3.10924241567356
3.67597539343185	3.08
3.685	3.07411986960389
3.74	3.0378868549029
3.75939111267608	3.025
3.795	3.00076766903601
3.83989198817608	2.97
3.85	2.96290731194097
3.905	2.92391943323244
3.9174619910341	2.915
3.96	2.88384151961413
3.99229905087201	2.86
4.015	2.84285376543831
4.06471820321429	2.805
4.07	2.80088576116574
4.125	2.7575891348788
4.1345488268559	2.75
4.18	2.71305559986638
4.20202170892129	2.695
4.235	2.66735014860352
4.26732960594472	2.64
4.29	2.62039039081757
4.33053591151516	2.585
4.345	2.57208962145942
4.39170327178794	2.53
4.4	2.5223564559144
4.45089372246665	2.475
4.455	2.47109439993296
4.50816880070784	2.42
4.51	2.41820134337348
4.56358963294057	2.365
4.565	2.36356896520163
4.61721699970618	2.31
4.62	2.307082035223
4.66911137874274	2.255
4.675	2.24861759565998
4.71933296765895	2.2
4.73	2.18804400281528
4.76794168765876	2.145
4.785	2.12521980556437
4.8149971698855	2.09
4.84	2.05999243312155
4.86055872604984	2.035
4.895	1.99219665921736
4.90468530508412	1.98
4.94736965864307	1.925
4.95	1.92152423727093
4.98845324096245	1.87
5.005	1.84731875827761
5.0282435063369	1.815
5.06	1.7698163806345
5.06679902452645	1.76
5.10389822726247	1.705
5.115	1.68811276477129
5.13967360692205	1.65
5.17	1.6020073074317
5.17435884189192	1.595
5.20757035250535	1.54
5.225	1.5103582130351
5.23966772182348	1.485
5.27058180432211	1.43
5.28	1.41271686492714
5.30020351903896	1.375
5.3288141235568	1.32
5.335	1.30769306934178
5.35607871426538	1.265
5.38238721936558	1.21
5.39	1.19348867506774
5.40741898006787	1.155
5.431434493779	1.1
5.445	1.06771584457815
5.45436273209803	1.045
5.47610221216287	0.99
5.49698273097057	0.935
5.5	0.926663244787174


==> TubeMPC1qRegion-1.tsv <==
x	y	u	v
-3	-3	-0.366669771472199	-0.0611116285787003
-2.6	-3	-0.366669771472199	-0.0611116285787003
-2.2	-3	-0.366669771472199	-0.0611116285787003
-1.8	-3	-0.366669771472199	-0.0611116285787003
-1.4	-3	-0.3666697714722	-0.0611116285787003
-1	-3	-0.3666697714722	-0.0611116285787003
-0.6	-3	-0.3666697714722	-0.0611116285787003
-0.2	-3	-0.3666697714722	-0.0611116285787003
0.2	-3	-0.3666697714722	-0.0611116285787003
0.6	-3	-0.3666697714722	-0.0611116285787003
1	-3	-0.3666697714722	-0.0611116285787003
1.4	-3	-0.3666697714722	-0.0611116285787003
1.8	-3	-0.3666697714722	-0.0611116285787003
2.2	-3	-0.3666697714722	-0.0611116285787003
2.6	-3	-0.366669771472199	-0.0611116285787003
3	-3	-0.366669771472199	-0.0611116285787003
-3	-2.6	-0.317780468609239	-0.0366669771472203
-2.6	-2.6	-0.31778046860924	-0.0366669771472203
-2.2	-2.6	-0.31778046860924	-0.0366669771472203
-1.8	-2.6	-0.317780468609239	-0.0366669771472203
-1.4	-2.6	-0.31778046860924	-0.0366669771472203
-1	-2.6	-0.31778046860924	-0.0366669771472203
-0.6	-2.6	-0.31778046860924	-0.0366669771472203
-0.2	-2.6	-0.31778046860924	-0.0366669771472203
0.2	-2.6	-0.31778046860924	-0.0366669771472203
0.6	-2.6	-0.31778046860924	-0.0366669771472203
1	-2.6	-0.31778046860924	-0.0366669771472203
1.4	-2.6	-0.31778046860924	-0.0366669771472203
1.8	-2.6	-0.31778046860924	-0.0366669771472203
2.2	-2.6	-0.31778046860924	-0.0366669771472203
2.6	-2.6	-0.31778046860924	-0.0366669771472203
3	-2.6	-0.317780468609239	-0.0366669771472203
-3	-2.2	-0.268891165746279	-0.0122223257157397
-2.6	-2.2	-0.26889116574628	-0.0122223257157397
-2.2	-2.2	-0.26889116574628	-0.0122223257157397
-1.8	-2.2	-0.268891165746279	-0.0122223257157397
-1.4	-2.2	-0.26889116574628	-0.0122223257157397
-1	-2.2	-0.26889116574628	-0.0122223257157397
-0.6	-2.2	-0.26889116574628	-0.0122223257157397
-0.2	-2.2	-0.26889116574628	-0.0122223257157397
0.2	-2.2	-0.26889116574628	-0.0122223257157397
0.6	-2.2	-0.26889116574628	-0.0122223257157397
1	-2.2	-0.26889116574628	-0.0122223257157397
1.4	-2.2	-0.26889116574628	-0.0122223257157397
1.8	-2.2	-0.26889116574628	-0.0122223257157397
2.2	-2.2	-0.26889116574628	-0.0122223257157397
2.6	-2.2	-0.26889116574628	-0.0122223257157397
3	-2.2	-0.268891165746279	-0.0122223257157397
-3	-1.8	-0.22000186288332	0.01222232571574
-2.6	-1.8	-0.22000186288332	0.01222232571574
-2.2	-1.8	-0.22000186288332	0.01222232571574
-1.8	-1.8	-0.22000186288332	0.01222232571574
-1.4	-1.8	-0.22000186288332	0.01222232571574
-1	-1.8	-0.22000186288332	0.01222232571574
-0.6	-1.8	-0.22000186288332	0.01222232571574
-0.2	-1.8	-0.22000186288332	0.01222232571574
0.2	-1.8	-0.22000186288332	0.01222232571574
0.6	-1.8	-0.22000186288332	0.01222232571574
1	-1.8	-0.22000186288332	0.01222232571574
1.4	-1.8	-0.22000186288332	0.01222232571574
1.8	-1.8	-0.22000186288332	0.01222232571574
2.2	-1.8	-0.22000186288332	0.01222232571574
2.6	-1.8	-0.22000186288332	0.01222232571574
3	-1.8	-0.22000186288332	0.01222232571574
-3	-1.4	-0.17111256002036	0.03666697714722
-2.6	-1.4	-0.17111256002036	0.03666697714722
-2.2	-1.4	-0.17111256002036	0.03666697714722
-1.8	-1.4	-0.17111256002036	0.03666697714722
-1.4	-1.4	-0.17111256002036	0.03666697714722
-1	-1.4	-0.17111256002036	0.03666697714722
-0.6	-1.4	-0.17111256002036	0.03666697714722
-0.2	-1.4	-0.17111256002036	0.03666697714722
0.2	-1.4	-0.17111256002036	0.03666697714722
0.6	-1.4	-0.17111256002036	0.03666697714722
1	-1.4	-0.17111256002036	0.03666697714722
1.4	-1.4	-0.17111256002036	0.03666697714722
1.8	-1.4	-0.17111256002036	0.03666697714722
2.2	-1.4	-0.17111256002036	0.03666697714722
2.6	-1.4	-0.17111256002036	0.03666697714722
3	-1.4	-0.17111256002036	0.03666697714722
-3	-1	-0.1222232571574	0.0611116285786999
-2.6	-1	-0.1222232571574	0.0611116285786999
-2.2	-1	-0.1222232571574	0.0611116285786999
-1.8	-1	-0.1222232571574	0.0611116285786999
-1.4	-1	-0.1222232571574	0.0611116285786999
-1	-1	-0.1222232571574	0.0611116285786999
-0.6	-1	-0.1222232571574	0.0611116285786999
-0.2	-1	-0.1222232571574	0.0611116285786999
0.2	-1	-0.1222232571574	0.0600552428484654
0.6	-1	-0.1222232571574	0.0598891470470563
1	-1	-0.1222232571574	0.0597230512456479
1.4	-1	-0.1222232571574	0.0268692388570297
1.8	-1	-0.1222232571574	-0.0511615116262652
2.2	-1	-0.1222232571574	-0.123661068367598
2.6	-1	-0.1222232571574	-0.165569832154851
3	-1	-0.1222232571574	-0.15375556753918
-3	-0.6	-0.07333395429444	0.0855562800101799
-2.6	-0.6	-0.07333395429444	0.0855562800101799
-2.2	-0.6	-0.07333395429444	0.0855562800101799
-1.8	-0.6	-0.07333395429444	0.0855562800101799
-1.4	-0.6	-0.07333395429444	0.0855562800101799
-1	-0.6	-0.07333395429444	0.0838519216681436
-0.6	-0.6	-0.07333395429444	0.0836053273761434
-0.2	-0.6	-0.0733339542944399	0.083439231574735
0.2	-0.6	-0.0733339542944399	0.0832731357733263
0.6	-0.6	-0.07333395429444	0.0706707497408978
1	-0.6	-0.07333395429444	-0.020244594303569
1.4	-0.6	-0.07333395429444	-0.111159938348036
1.8	-0.6	-0.07333395429444	-0.150970253939018
2.2	-0.6	-0.07333395429444	-0.150668257660206
2.6	-0.6	-0.07333395429444	-0.151536553638366
3	-0.6	-0.07333395429444	-0.152404849616527
-3	-0.2	-0.02444465143148	0.11000093144166
-2.6	-0.2	-0.02444465143148	0.11000093144166
-2.2	-0.2	-0.02444465143148	0.11000093144166
-1.8	-0.2	-0.02444465143148	0.10732150770523
-1.4	-0.2	-0.02444465143148	0.107155411903822
-1	-0.2	-0.02444465143148	0.106989316102413
-0.6	-0.2	-0.02444465143148	0.106823220301005
-0.2	-0.2	-0.02444465143148	0.106657124499596
0.2	-0.2	-0.02444465143148	0.0235569165802993
0.6	-0.2	-0.02444465143148	-0.0673584274641677
1	-0.2	-0.02444465143148	-0.128151352295036
1.4	-0.2	-0.02444465143148	-0.127775224196729
1.8	-0.2	-0.02444465143148	-0.127399096098421
2.2	-0.2	-0.02444465143148	-0.127022968000114
2.6	-0.2	-0.02444465143148	-0.126646839901807
3	-0.2	-0.02444465143148	-0.126792739026464
-3	0.2	0.02444465143148	0.13444558287314
-2.6	0.2	0.02444465143148	0.130871592232909
-2.2	0.2	0.02444465143148	0.1307054964315
-1.8	0.2	0.02444465143148	0.130539400630092
-1.4	0.2	0.02444465143148	0.130373304828683
-1	0.2	0.02444465143148	0.130207209027274
-0.6	0.2	0.02444465143148	0.0673584274641677
-0.2	0.2	0.02444465143148	-0.0235569165802994
0.2	0.2	0.02444465143148	-0.101932569753869
0.6	0.2	0.02444465143148	-0.104956322552747
1	0.2	0.02444465143148	-0.10458019445444
1.4	0.2	0.02444465143148	-0.104204066356133
1.8	0.2	0.02444465143148	-0.103827938257825
2.2	0.2	0.02444465143148	-0.103451810159518
2.6	0.2	0.02444465143148	-0.10307568206121
3	0.2	0.02444465143148	-0.102699553962903
-3	0.6	0.07333395429444	0.15889023430462
-2.6	0.6	0.07333395429444	0.15408948515777
-2.2	0.6	0.07333395429444	0.153923389356361
-1.8	0.6	0.07333395429444	0.153757293554953
-1.4	0.6	0.07333395429444	0.111159938348036
-1	0.6	0.07333395429444	0.020244594303569
-0.6	0.6	0.07333395429444	-0.070670749740898
-0.2	0.6	0.0733339542944399	-0.0821374209087661
0.2	0.6	0.0733339542944399	-0.0817612928104586
0.6	0.6	0.07333395429444	-0.0813851647121513
1	0.6	0.07333395429444	-0.0810090366138438
1.4	0.6	0.07333395429444	-0.0803394690127685
1.8	0.6	0.07333395429444	-0.0787482578043337
2.2	0.6	0.07333395429444	-0.077157046595899
2.6	0.6	0.07333395429444	-0.0755658353874642
3	0.6	0.07333395429444	-0.0739746241790294
-3	1	0.1222232571574	0.1833348857361
-2.6	1	0.1222232571574	0.141769846819942
-2.2	1	0.1222232571574	0.138478420032208
-1.8	1	0.1222232571574	0.0640461051874372
-1.4	1	0.1222232571574	-0.0268692388570297
-1	1	0.1222232571574	-0.052856208565567
-0.6	1	0.1222232571574	-0.0571098498822444
-0.2	1	0.1222232571574	-0.0555186386738097
0.2	1	0.1222232571574	-0.0539274274653749
0.6	1	0.1222232571574	-0.0523362162569401
1	1	0.1222232571574	-0.0507450050485054
1.4	1	0.1222232571574	-0.0491537938400706
1.8	1	0.1222232571574	-0.0475625826316359
2.2	1	0.1222232571574	-0.0459713714232011
2.6	1	0.1222232571574	-0.0443801602147663
3	1	0.1222232571574	-0.0427889490063316
-3	1.4	0.17111256002036	0.166895862586147
-2.6	1.4	0.17111256002036	-0.00802277786590284
-2.2	1.4	0.17111256002036	-0.0198343921043453
-1.8	1.4	0.17111256002036	-0.0260310523116306
-1.4	1.4	0.17111256002036	-0.0322277125189159
-1	1.4	0.17111256002036	-0.03666697714722
-0.6	1.4	0.17111256002036	-0.03666697714722
-0.2	1.4	0.17111256002036	-0.0349134596317626
0.2	1.4	0.17111256002036	-0.0317930567184618
0.6	1.4	0.17111256002036	-0.0286726538051607
1	1.4	0.17111256002036	-0.0255522508918598
1.4	1.4	0.17111256002036	-0.022431847978559
1.8	1.4	0.17111256002036	-0.0193114450652579
2.2	1.4	0.17111256002036	-0.016191042151957
2.6	1.4	0.17111256002036	-0.0131944850420686
3	1.4	0.17111256002036	-0.0116032738336338
-3	1.8	0.22000186288332	0.153836668799427
-2.6	1.8	0.22000186288332	0.121003007712548
-2.2	1.8	0.22000186288332	0.0983182502178666
-1.8	1.8	0.22000186288332	0.092121590010581
-1.4	1.8	0.22000186288332	0.0859249298032957
-1	1.8	0.22000186288332	0.0797282695960104
-0.6	1.8	0.22000186288332	0.0735316093887249
-0.2	1.8	0.22000186288332	0.0673349491814396
0.2	1.8	0.22000186288332	0.0611382889741543
0.6	1.8	0.22000186288332	0.054941628766869
1	1.8	0.22000186288332	0.0487449685595837
1.4	1.8	0.22000186288332	0.0425483083522981
1.8	1.8	0.22000186288332	0.0363516481450128
2.2	1.8	0.22000186288332	0.0301549879377275
2.6	1.8	0.22000186288332	0.0239583277304419
3	1.8	0.22000186288332	0.0177616675231566
-3	2.2	0.268891165746279	0.25666884003054
-2.6	2.2	0.26889116574628	0.250028793290999
-2.2	2.2	0.26889116574628	0.21719513220412
-1.8	2.2	0.26889116574628	0.210274232332793
-1.4	2.2	0.26889116574628	0.204077572125507
-1	2.2	0.26889116574628	0.197880911918222
-0.6	2.2	0.26889116574628	0.191684251710936
-0.2	2.2	0.26889116574628	0.185487591503651
0.2	2.2	0.26889116574628	0.179290931296366
0.6	2.2	0.26889116574628	0.173094271089081
1	2.2	0.26889116574628	0.166897610881795
1.4	2.2	0.26889116574628	0.160700950674509
1.8	2.2	0.268891165746279	0.154504290467224
2.2	2.2	0.26889116574628	0.148307630259939
2.6	2.2	0.26889116574628	0.142110970052654
3	2.2	0.268891165746279	0.135914309845368
-3	2.6	0.317780468609239	0.28111349146202
-2.6	2.6	0.31778046860924	0.28111349146202
-2.2	2.6	0.31778046860924	0.28111349146202
-1.8	2.6	0.31778046860924	0.28111349146202
-1.4	2.6	0.31778046860924	0.28111349146202
-1	2.6	0.31778046860924	0.28111349146202
-0.6	2.6	0.31778046860924	0.28111349146202
-0.2	2.6	0.31778046860924	0.28111349146202
0.2	2.6	0.31778046860924	0.28111349146202
0.6	2.6	0.31778046860924	0.28111349146202
1	2.6	0.31778046860924	0.28111349146202
1.4	2.6	0.31778046860924	0.278853592996722
1.8	2.6	0.317780468609239	0.272656932789437
2.2	2.6	0.31778046860924	0.266460272582151
2.6	2.6	0.31778046860924	0.260263612374866
3	2.6	0.317780468609239	0.25406695216758
-3	3	0.366669771472199	0.3055581428935
-2.6	3	0.366669771472199	0.3055581428935
-2.2	3	0.3666697714722	0.3055581428935
-1.8	3	0.3666697714722	0.3055581428935
-1.4	3	0.3666697714722	0.3055581428935
-1	3	0.3666697714722	0.3055581428935
-0.6	3	0.3666697714722	0.3055581428935
-0.2	3	0.3666697714722	0.3055581428935
0.2	3	0.3666697714722	0.3055581428935
0.6	3	0.3666697714722	0.3055581428935
1	3	0.3666697714722	0.3055581428935
1.4	3	0.3666697714722	0.3055581428935
1.8	3	0.366669771472199	0.3055581428935
2.2	3	0.366669771472199	0.3055581428935
2.6	3	0.366669771472199	0.3055581428935
3	3	0.366669771472199	0.3055581428935


==> TubeMPC1qRegion-2.tsv <==
-2.61176028072683	1.14372432011691
-2.59078228650413	0.960728428898202
-2.54882629805872	0.777732537679497
-2.4858923153906	0.584570208059753
-2.4649143211679	0.533738016054557
-2.36002435005437	0.330409248033773
-2.27611237316355	0.208411987221303
-2.12926641360461	0.0355825344036371
-1.96144245982296	-0.12708048001299
-1.81459650026403	-0.24907774082546
-1.75166251759591	-0.289743494429616
-1.7306845233732	-0.299909932830656
2.1082884193819	-1.22505582732522
2.31806836160896	-1.25555514252834
2.50687030961331	-1.25555514252834
2.56980429228142	-1.23522226572626
2.59078228650413	-1.20472295052314
2.61176028072683	-1.14372432011691
2.59078228650413	-0.960728428898202
2.54882629805872	-0.777732537679497
2.4858923153906	-0.584570208059753
2.44393632694519	-0.4930722624504
2.33904635583166	-0.299909932830656
2.27611237316355	-0.208411987221303
2.12926641360461	-0.0355825344036371
1.96144245982296	0.12708048001299
1.81459650026403	0.24907774082546
1.77264051181862	0.279577056028578
1.7306845233732	0.299909932830656
-2.1082884193819	1.22505582732522
-2.31806836160896	1.25555514252834
-2.50687030961331	1.25555514252834
-2.56980429228142	1.23522226572626
-2.59078228650413	1.20472295052314
-2.61176028072683	1.14372432011691


==> TubeMPC1qRegion-3.tsv <==
0	57
-0.24	-0.084296029483348
-0.246493758839826	-0.06
-0.260425083035016	0
-0.272420853855161	0.06
-0.28215873649842	0.12
-0.289240616760131	0.18
-0.293168941226866	0.24
-0.293313602609297	0.3
-0.288864647632439	0.36
-0.278763181908108	0.42
-0.261597768580339	0.48
-0.24	0.530277650667041
-0.232358884896104	0.54
-0.18	0.587497912205794
-0.12	0.597165353545977
-0.06	0.575855416651018
-0.0111140013611258	0.54
0	0.531779242692006
0.0463965946876996	0.48
0.06	0.46468843360311
0.08969077089855	0.42
0.12	0.373986763738417
0.127357721296144	0.36
0.157323459188174	0.3
0.18	0.253435956036938
0.185390350622767	0.24
0.207565561995137	0.18
0.228584294233406	0.12
0.24	0.084296029483348
0.246493758839826	0.06
0.260425083035016	0
0.272420853855161	-0.06
0.28215873649842	-0.12
0.289240616760131	-0.18
0.293168941226866	-0.24
0.293313602609297	-0.3
0.288864647632439	-0.36
0.278763181908108	-0.42
0.261597768580339	-0.48
0.24	-0.530277650667041
0.232358884896104	-0.54
0.18	-0.587497912205794
0.12	-0.597165353545977
0.06	-0.575855416651018
0.0111140013611258	-0.54
0	-0.531779242692006
-0.0463965946876996	-0.48
-0.06	-0.46468843360311
-0.0896907708985501	-0.42
-0.12	-0.373986763738417
-0.127357721296144	-0.36
-0.157323459188174	-0.3
-0.18	-0.253435956036938
-0.185390350622767	-0.24
-0.207565561995137	-0.18
-0.228584294233406	-0.12
-0.24	-0.084296029483348


==> TubeMPC1qRegion-4.tsv <==
0	77
-0.36	0.112334307324683
-0.3608328562664	0.12
-0.365038673254092	0.18
-0.367094170450596	0.24
-0.366798662952855	0.3
-0.364047300179546	0.36
-0.36	0.407092355398846
-0.358000069180918	0.42
-0.344995115578198	0.48
-0.328392931537665	0.54
-0.308620775682367	0.6
-0.3	0.623054540938752
-0.272872651742973	0.66
-0.24	0.699468165977454
-0.184181563085152	0.72
-0.18	0.72128346028809
-0.173575609482332	0.72
-0.12	0.70935181516124
-0.06	0.67734514127214
-0.0379647728349921	0.66
0	0.631798482558947
0.0325489131663856	0.6
0.06	0.575134155803273
0.0892317013867178	0.54
0.12	0.506263632126691
0.137591433531807	0.48
0.18	0.423041758752475
0.181633296907159	0.42
0.213636707014939	0.36
0.24	0.315545170237462
0.246420642715893	0.3
0.270606286296074	0.24
0.296506513920042	0.18
0.3	0.17129382450261
0.313713564548903	0.12
0.32899551326653	0.06
0.343217210030221	0
0.355712331658265	-0.06
0.36	-0.0869923041588833
0.363383887470347	-0.12
0.367338309019441	-0.18
0.369035735823965	-0.24
0.368290474005699	-0.3
0.365024756232104	-0.36
0.36	-0.412715645907038
0.358754172992038	-0.42
0.344881371500568	-0.48
0.327565151675555	-0.54
0.307294820321791	-0.6
0.3	-0.619254897098823
0.270238688326812	-0.66
0.24	-0.69687272036841
0.18137390082847	-0.72
0.18	-0.720453962387484
0.17755470679821	-0.72
0.12	-0.709374514302635
0.06	-0.677316411458209
0.0384684539513775	-0.66
0	-0.630899504010547
-0.0306751264701331	-0.6
-0.06	-0.572719645229876
-0.0863304921631194	-0.54
-0.12	-0.501994174135795
-0.134286660448217	-0.48
-0.177291908659537	-0.42
-0.18	-0.416323925946275
-0.208996537260394	-0.36
-0.24	-0.306606848019134
-0.242684234036487	-0.3
-0.265940115943176	-0.24
-0.290821008811425	-0.18
-0.3	-0.156983650371717
-0.309891796669989	-0.12
-0.32483190881219	-0.06
-0.338821733899886	0
-0.351244260643041	0.06
-0.36	0.112334307324683


==> TubeMPC1qRegion-5.tsv <==
0	89
-0.48	0.159131314356832
-0.482522477885668	0.18
-0.487501681744426	0.24
-0.490264063849751	0.3
-0.490567106978756	0.36
-0.488222211675918	0.42
-0.483106627508558	0.48
-0.48	0.50411242134991
-0.472594837491198	0.54
-0.45610464767455	0.6
-0.43537121372965	0.66
-0.42	0.697487132413485
-0.404208431199091	0.72
-0.36	0.774533054669189
-0.350876903105579	0.78
-0.3	0.806527669465177
-0.24	0.812889499302225
-0.18	0.80238573186713
-0.12	0.781074380635862
-0.117973586318262	0.78
-0.06	0.749523251649308
-0.0127915928956079	0.72
0	0.712121588182489
0.06	0.667032267063885
0.0676371756723131	0.66
0.12	0.613668079383516
0.132670578521156	0.6
0.18	0.551343656511293
0.188870660894329	0.54
0.238228186676114	0.48
0.24	0.477882731385742
0.277593436711331	0.42
0.3	0.387578331391852
0.314713651534375	0.36
0.347492633022921	0.3
0.36	0.27715564011932
0.375429132837037	0.24
0.400255045313945	0.18
0.42	0.132336594902102
0.423847256824072	0.12
0.440720913484699	0.06
0.456768652501984	0
0.471513064287986	-0.06
0.48	-0.100651739347928
0.482957934213862	-0.12
0.489886012939015	-0.18
0.494713937059308	-0.24
0.497150769026074	-0.3
0.496954084175216	-0.36
0.493948811537668	-0.42
0.48803911992476	-0.48
0.48	-0.53483071220299
0.478786723662481	-0.54
0.460838717822461	-0.6
0.438678859970878	-0.66
0.42	-0.703079582168883
0.407533789612838	-0.72
0.36	-0.776530074240513
0.354049145685628	-0.78
0.3	-0.807565022658136
0.24	-0.813649912505318
0.18	-0.80280522988394
0.12	-0.780875106026096
0.11840980954987	-0.78
0.06	-0.74824499913038
0.0168434973917813	-0.72
0	-0.709190576622646
-0.06	-0.662572240249434
-0.0626573835001846	-0.66
-0.12	-0.606910226345548
-0.126098716819195	-0.6
-0.18	-0.542067829634219
-0.181545632521465	-0.54
-0.227204617849973	-0.48
-0.24	-0.464025740085563
-0.267442947065637	-0.42
-0.3	-0.371156850537237
-0.305766146029806	-0.36
-0.336252925126507	-0.3
-0.36	-0.255459231404462
-0.366289331363546	-0.24
-0.389569625658766	-0.18
-0.413418951885265	-0.12
-0.42	-0.102184263655248
-0.431606550430044	-0.06
-0.446911131762412	0
-0.461038471765729	0.06
-0.47350060020098	0.12
-0.48	0.159131314356832


==> TubeMPC1qRegion-6.tsv <==
0	101
-0.6	0.265647388278784
-0.602479522320684	0.3
-0.604447007088654	0.36
-0.603962963792277	0.42
-0.600869048071026	0.48
-0.6	0.489309565679002
-0.593013172397419	0.54
-0.580808321159649	0.6
-0.564541238115482	0.66
-0.544171428130255	0.72
-0.54	0.730501430540948
-0.509553629155093	0.78
-0.48	0.821226860573521
-0.456985501864528	0.84
-0.42	0.866502585651591
-0.36	0.886062388954438
-0.3	0.888702980152604
-0.24	0.879625467991272
-0.18	0.862628906017232
-0.12	0.840431102536134
-0.119091166679245	0.84
-0.06	0.811707931356712
0	0.78013871660384
0.000217456715461057	0.78
0.06	0.741988985974788
0.0908230604805867	0.72
0.12	0.699331266631561
0.168366641238409	0.66
0.18	0.650647964349393
0.233634802782204	0.6
0.24	0.59408796454324
0.288625721981759	0.54
0.3	0.527624723364114
0.336053383647123	0.48
0.36	0.449241916938655
0.378605692150119	0.42
0.417857852988268	0.36
0.42	0.356614876212555
0.448758147726863	0.3
0.48	0.240832425925207
0.480353903961386	0.24
0.503797915706353	0.18
0.527151815402309	0.12
0.54	0.0849366177606353
0.547222538900286	0.06
0.56276982691528	0
0.576907406566488	-0.06
0.589236633813118	-0.12
0.599343875897403	-0.18
0.6	-0.18558363851085
0.604914129426201	-0.24
0.608098121257224	-0.3
0.608881742756852	-0.36
0.607112387761859	-0.42
0.602686698927918	-0.48
0.6	-0.503157713033119
0.593743614260376	-0.54
0.579877676637926	-0.6
0.562224961078362	-0.66
0.540849528176311	-0.72
0.54	-0.722088563993983
0.504243233838653	-0.78
0.48	-0.814356333749049
0.449983757802139	-0.84
0.42	-0.862716639213615
0.36	-0.884659365961625
0.3	-0.888861018564604
0.24	-0.880339832319468
0.18	-0.862948241524935
0.121147684990441	-0.84
0.12	-0.839546347277005
0.06	-0.808864756597058
0.00965091252373387	-0.78
0	-0.77446351784206
-0.06	-0.733808492249553
-0.0777098734014818	-0.72
-0.12	-0.68748463698109
-0.151042772046753	-0.66
-0.18	-0.634837225760305
-0.214183329112233	-0.6
-0.24	-0.574310530212481
-0.268943619955628	-0.54
-0.3	-0.504251260802944
-0.317485811876398	-0.48
-0.36	-0.423069514900544
-0.361889835009264	-0.42
-0.397829266855399	-0.36
-0.42	-0.324161510804061
-0.432120539261681	-0.3
-0.461763728173676	-0.24
-0.48	-0.202982056710696
-0.489081268018984	-0.18
-0.511522784340267	-0.12
-0.533690454689875	-0.06
-0.54	-0.0412229052545033
-0.550920708653732	0
-0.565271165664143	0.06
-0.578096411192278	0.12
-0.589003720705817	0.18
-0.59758763354442	0.24
-0.6	0.265647388278784


==> TubeMPC1qRegion-7.tsv <==
0	117
-0.72	0.235611035017895
-0.720615888942638	0.24
-0.726435463270809	0.3
-0.729859366287461	0.36
-0.730679950927072	0.42
-0.728724291212759	0.48
-0.723859281448172	0.54
-0.72	0.56999883316387
-0.714658499711097	0.6
-0.700071656777161	0.66
-0.681331496523686	0.72
-0.66	0.775941771436239
-0.657796295438826	0.78
-0.620121274585824	0.84
-0.6	0.867856353196166
-0.564882954031339	0.9
-0.54	0.920157330796672
-0.48	0.948768634991659
-0.427849116513953	0.96
-0.42	0.961488241389421
-0.36	0.962459336693289
-0.339410137706816	0.96
-0.3	0.955086076540096
-0.24	0.941215353662724
-0.18	0.922967547037183
-0.12	0.901723540927666
-0.115914282594513	0.9
-0.06	0.875751560823117
0	0.847792081720676
0.0147520836909487	0.84
0.06	0.815622360550449
0.12	0.781082631626082
0.121623086660061	0.78
0.18	0.740632710986714
0.20783200067816	0.72
0.24	0.695947645765764
0.282913999604007	0.66
0.3	0.645603052274174
0.347487394221366	0.6
0.36	0.587948657609005
0.403074352841094	0.54
0.42	0.521164604787358
0.451678261272894	0.48
0.48	0.443334883862609
0.495334798826346	0.42
0.534510000874555	0.36
0.54	0.351246773432206
0.566929882804049	0.3
0.598606543839013	0.24
0.6	0.237139351163664
0.623076517153559	0.18
0.646538785509786	0.12
0.66	0.0827957879597781
0.666800261623797	0.06
0.68253179215222	0
0.696494940532706	-0.06
0.708345344420153	-0.12
0.71775069499345	-0.18
0.72	-0.200964092745968
0.72337088358797	-0.24
0.726151123053269	-0.3
0.726489982925515	-0.36
0.724306132954968	-0.42
0.72	-0.474644629502325
0.719426318989269	-0.48
0.709833682974376	-0.54
0.696946885094651	-0.6
0.680860312374796	-0.66
0.661672456264936	-0.72
0.66	-0.724591363479653
0.632277287877181	-0.78
0.6	-0.836784872865041
0.597384192124685	-0.84
0.542787303400548	-0.9
0.54	-0.902744706743787
0.48	-0.940197118772634
0.42	-0.959174680097414
0.40941355899396	-0.96
0.36	-0.963327147915221
0.327693797652031	-0.96
0.3	-0.957043449804377
0.24	-0.942200594762957
0.18	-0.92154448934045
0.127984035310877	-0.9
0.12	-0.896614254343107
0.06	-0.866154055569398
0.0123713953099887	-0.84
0	-0.833103519892876
-0.06	-0.795432298847704
-0.0824420298693857	-0.78
-0.12	-0.754022293385492
-0.165287979054961	-0.72
-0.18	-0.708911535167099
-0.238905536946258	-0.66
-0.24	-0.659090826738884
-0.3	-0.602906995692641
-0.302759443351526	-0.6
-0.36	-0.540232904499984
-0.360196465387033	-0.54
-0.410233397532401	-0.48
-0.42	-0.468391943232858
-0.455132665469023	-0.42
-0.48	-0.386190083039898
-0.496516282190809	-0.36
-0.53442218986505	-0.3
-0.54	-0.290844550440867
-0.566163643936819	-0.24
-0.597386758955924	-0.18
-0.6	-0.174606054871514
-0.622098328685463	-0.12
-0.645773670756808	-0.06
-0.66	-0.0215170448939544
-0.666599253939981	0
-0.682921904182267	0.06
-0.697650702195299	0.12
-0.710408214601717	0.18
-0.72	0.235611035017895


==> TubeMPC1qRegion-8.tsv <==
0	127
-0.84	0.265318953775244
-0.842963755725955	0.3
-0.845532341842354	0.36
-0.845525562397034	0.42
-0.842874211884667	0.48
-0.84	0.512700685528647
-0.836886481003708	0.54
-0.826713180955209	0.6
-0.813104045864363	0.66
-0.796046116407499	0.72
-0.78	0.76700588518342
-0.774176366311423	0.78
-0.742908450884667	0.84
-0.72	0.878081543117603
-0.702097597875087	0.9
-0.66	0.945025110984988
-0.639783079965413	0.96
-0.6	0.985725866556765
-0.54	1.00952015183023
-0.485129991815519	1.02
-0.48	1.02084265705703
-0.42	1.02231546923281
-0.393878189582087	1.02
-0.36	1.01677295055297
-0.3	1.00538488596519
-0.24	0.990055008430079
-0.18	0.972061188012679
-0.14430159925382	0.96
-0.12	0.951279910641708
-0.06	0.927579371064002
0	0.903150006463904
0.00704230452095196	0.9
0.06	0.875094744969855
0.12	0.846235755894995
0.131897826078436	0.84
0.18	0.81364823582497
0.239655561630939	0.78
0.24	0.779797146444582
0.3	0.740460884972073
0.329358704032463	0.72
0.36	0.697841317089348
0.40833367100111	0.66
0.42	0.650534785550319
0.476523890576174	0.6
0.48	0.596783722315597
0.5348411668852	0.54
0.54	0.534479350333901
0.584929994395558	0.48
0.6	0.461139413740163
0.628744225517417	0.42
0.66	0.373887256083431
0.668180355203844	0.36
0.701065275583243	0.3
0.72	0.263506739198944
0.7304545836878	0.24
0.754657848792696	0.18
0.777048785815005	0.12
0.78	0.110773126519569
0.793673022731425	0.06
0.807478391476429	0
0.818818787511034	-0.06
0.827498412575357	-0.12
0.833378000453376	-0.18
0.836381673261661	-0.24
0.836497934735036	-0.3
0.833774318767264	-0.36
0.828306127297576	-0.42
0.82022049650754	-0.48
0.809657533024364	-0.54
0.796750365397422	-0.6
0.781605678034121	-0.66
0.78	-0.665579883789673
0.760136042908246	-0.72
0.735503898754356	-0.78
0.72	-0.813845849807087
0.704466778060228	-0.84
0.664595939397646	-0.9
0.66	-0.906180199805596
0.605136075843599	-0.96
0.6	-0.964426992068253
0.54	-0.998944677247046
0.48	-1.01786871890382
0.45959241969289	-1.02
0.42	-1.02348418363997
0.363154724392035	-1.02
0.36	-1.01979364966591
0.3	-1.00788566771702
0.24	-0.990373295563639
0.18	-0.969054245210585
0.158296875669734	-0.96
0.12	-0.94323424287804
0.06	-0.914569601690534
0.0316626917431078	-0.9
0	-0.883037160811718
-0.06	-0.849254245133614
-0.0753519484275225	-0.84
-0.12	-0.812155484240135
-0.170154014406016	-0.78
-0.18	-0.773482391427096
-0.24	-0.730922201202474
-0.254471796195298	-0.72
-0.3	-0.684767646049368
-0.33017160316913	-0.66
-0.36	-0.634945865887137
-0.398674146162704	-0.6
-0.42	-0.58032402222664
-0.460068943891726	-0.54
-0.48	-0.519561751819739
-0.514924199032707	-0.48
-0.54	-0.451114246222362
-0.564185718408839	-0.42
-0.6	-0.373238615553848
-0.608999809065217	-0.36
-0.648188993970454	-0.3
-0.66	-0.281203171095097
-0.682594315958959	-0.24
-0.714619227812703	-0.18
-0.72	-0.169074847498151
-0.740808302778906	-0.12
-0.76481962074862	-0.06
-0.78	-0.0186488951268382
-0.785838155372977	0
-0.802104471941982	0.06
-0.81631736665768	0.12
-0.828174174391943	0.18
-0.837393358487762	0.24
-0.84	0.265318953775244


==> TubeMPC1qRegion-9.tsv <==
0	133
-0.9	0.00390781109035831
-0.914709089482888	0.06
-0.928189951836527	0.12
-0.939332189287306	0.18
-0.948031723206443	0.24
-0.954215256687781	0.3
-0.957832730509524	0.36
-0.958844737822661	0.42
-0.957206047534536	0.48
-0.952846733432446	0.54
-0.945652293445522	0.6
-0.935443623904169	0.66
-0.921956933672656	0.72
-0.904822798770878	0.78
-0.9	0.793600488599651
-0.879774849776915	0.84
-0.847621575907527	0.9
-0.84	0.911668215207511
-0.799949394617463	0.96
-0.78	0.979670199528001
-0.725285369587754	1.02
-0.72	1.02317223190087
-0.66	1.04826948059757
-0.6	1.06327766126969
-0.54	1.06980127138182
-0.48	1.06938796961871
-0.42	1.06348128672641
-0.36	1.05337929723219
-0.3	1.0402048153909
-0.24	1.02488988391507
-0.223261593795065	1.02
-0.18	1.00579851392299
-0.12	0.98482368221255
-0.06	0.963470330288686
-0.050883873510661	0.96
0	0.938471136145206
0.06	0.913153727203835
0.0905343484788048	0.9
0.12	0.885976558749422
0.18	0.856966946775561
0.214793639647645	0.84
0.24	0.826510378149359
0.3	0.793709775821438
0.324435717015222	0.78
0.36	0.758254634185403
0.42	0.721307834933171
0.421982118076524	0.72
0.48	0.678571884817925
0.505251857459865	0.66
0.54	0.632385657297342
0.578903978166071	0.6
0.6	0.581055434535994
0.642929319373468	0.54
0.66	0.522418064069087
0.698086941340576	0.48
0.72	0.453758755154476
0.745726117718148	0.42
0.78	0.371707572780894
0.787500281859158	0.36
0.821910747892847	0.3
0.84	0.265363266591304
0.851719230211222	0.24
0.875920787972736	0.18
0.897325950756503	0.12
0.9	0.11083502632362
0.91279193048223	0.06
0.924987895914236	0
0.934358092364796	-0.06
0.940949406274703	-0.12
0.944880622304222	-0.18
0.946324629139129	-0.24
0.945483610367137	-0.3
0.942560799499149	-0.36
0.937732571933446	-0.42
0.93112390281472	-0.48
0.922788882221318	-0.54
0.912696504723753	-0.6
0.900720710450298	-0.66
0.9	-0.663040697469268
0.883853145301724	-0.72
0.863886088085627	-0.78
0.840368566892725	-0.84
0.84	-0.840788812719194
0.806184063588805	-0.9
0.78	-0.938132061287083
0.760949377807717	-0.96
0.72	-0.998393187225333
0.688611805923279	-1.02
0.66	-1.03589390108744
0.6	-1.05765805975906
0.54	-1.06892191535606
0.48	-1.07137659472331
0.42	-1.06671162978955
0.36	-1.05651987669862
0.3	-1.0422248256547
0.24	-1.02503611961772
0.225041968240624	-1.02
0.18	-1.00309539033378
0.12	-0.978915520882289
0.0749464515309453	-0.96
0.06	-0.953056058618865
0	-0.923492737361735
-0.0478338005642434	-0.9
-0.06	-0.893443480174856
-0.12	-0.85981462196235
-0.155459582975875	-0.84
-0.18	-0.825088058416636
-0.24	-0.788295765262244
-0.253132397556864	-0.78
-0.3	-0.748097284270157
-0.341312933031911	-0.72
-0.36	-0.706348763767016
-0.42	-0.661822662465872
-0.422334144146939	-0.66
-0.48	-0.612060606904437
-0.494065831177054	-0.6
-0.54	-0.558216721445273
-0.559154435372166	-0.54
-0.6	-0.498938391234068
-0.61777610519661	-0.48
-0.66	-0.432620502382871
-0.670477668725654	-0.42
-0.717700782808146	-0.36
-0.72	-0.356853851252562
-0.7578286659537	-0.3
-0.78	-0.265134500344148
-0.794413557834166	-0.24
-0.826305466862496	-0.18
-0.84	-0.152017458135365
-0.853873655724971	-0.12
-0.877345978967672	-0.06
-0.898814708043159	0
-0.9	0.00390781109035831

